Stationarity preserving nodal Finite Element methods for multi-dimensional linear hyperbolic balance laws via a Global Flux quadrature formulation

We consider linear, hyperbolic systems of balance laws in several space dimensions. They possess non-trivial steady states, which result from the equilibrium between derivatives of the unknowns in different directions, and the sources. Standard numerical methods fail to account for this equilibrium, and include stabilization that destroys it. This manifests itself in a diffusion of states that are supposed to remain stationary. We derive new stabilized high-order Finite Element methods based on a Global Flux quadrature: we reformulate the entire spatial operator as a mixed derivative of a single quantity, referred to as global flux. All spatial derivatives and the sources are thus treated simultaneously, and our methods are stationarity preserving. Additionally, when this formulation is combined with interpolation on Gauss-Lobatto nodes, the new methods are super-convergent at steady state. Formal consistency estimates, and strategies to construct well-prepared initial data are provided. The numerical results confirm the theoretical predictions, and show the tremendous benefits of the new formulation.

==> figures/LinAc2D_SG/divergenceGF_discretization_SUPG_error_ord2.csv <==
N,err,ord,err_nbr,ord_nbr
20,3.5393628482140036,0.0,0.03659027416453394,0.0
40,2.655989723170932,0.4142401070078146,0.010170509343879478,1.8470682937303324
80,1.9342092560279256,0.45750568056519875,0.0026782439308324847,1.9250326613783322
160,1.3879072491832127,0.4788327249341236,0.0006870191858418018,1.9628650716354528
320,0.9886122949645847,0.4894344050651637,0.00017396941308385206,1.9815167116810422


==> figures/LinAc2D_SG/divergenceGF_discretization_SUPG_error_ord3.csv <==
N,err,ord,err_nbr,ord_nbr
10,0.6471103354346842,0.0,8.663720162575756e-05,0.0
20,0.4760289266385398,0.44296247585070736,6.112242483545188e-06,3.825212960868376
40,0.3432262731824588,0.4718892517518552,4.0486564568212133e-07,3.916186643374889
80,0.24505638643681935,0.48604624660989315,2.603563188968325e-08,3.9588839035574366
160,0.17411792526876826,0.49304901077748764,1.650368458868244e-09,3.9796273620867058


==> figures/LinAc2D_SG/divergenceGF_discretization_SUPG_error_ord4.csv <==
N,err,ord,err_nbr,ord_nbr
6,0.22993657584504687,0.0,3.4573309511548805e-05,0.0
13,0.16254849137529556,0.4485665853364197,1.8788216973159227e-06,3.766781231494624
26,0.11689079778221863,0.4757088080301623,1.264661687451556e-07,3.8930047565857464
53,0.08257182079883932,0.48802855064996337,7.602019208975972e-09,3.9477382623533437
106,0.05862654810308018,0.49409540437676375,4.836671934413523e-10,3.974296080681556


==> figures/LinAc2D_SG/divergenceGF_discretization_SUPG_error_ord5.csv <==
N,err,ord,err_nbr,ord_nbr
5,0.09988838674859954,0.0,1.5161076180010036e-06,0.0
10,0.07289321405169878,0.45453244274690163,4.957414180624216e-08,4.934640556151084
20,0.0523389536225878,0.47789943216336245,1.575380734664614e-09,4.975815354383959
40,0.037289453052136344,0.4891174454938952,4.9606628947161825e-11,4.9890238067744965
80,0.026466488452817752,0.49460084415370537,1.5637923505691165e-12,4.987412060171724


==> figures/LinAc2D_SG/divergenceGF_discretization_SUPG_error_ord6.csv <==
N,err,ord,err_nbr,ord_nbr
4,0.05359359671757786,0.0,1.2297136450766628e-07,0.0
8,0.03910876571902708,0.45456863491674165,2.145956966471586e-09,5.840557448436796
16,0.02807137448095368,0.4783922996262464,3.529783473809779e-11,5.925897647849056
32,0.01999441318902151,0.4895027649231394,5.651521039553559e-13,5.964796673312296
64,0.014188945063039513,0.49482961033872375,2.0943970268111846e-14,4.754032344497852


==> figures/LinAc2D_SG/divergenceGF_discretization_SUPG_error_ord7.csv <==
N,err,ord,err_nbr,ord_nbr
3,0.03349029465708183,0.0,2.0378776888633847e-08,0.0
6,0.02455858429392367,0.4475156719457508,1.7405037555378545e-10,6.871418727924296
13,0.016989076823613863,0.47658520464130905,8.004958745392821e-13,6.960604056074435
26,0.012102026315564974,0.48935883256308815,9.90971797033784e-15,6.335906158389051
53,0.008507435861935106,0.49485341582563064,1.5882641404134226e-14,-0.662333545860864


==> figures/LinAc2D_SG/divergenceSimple_discretization_SUPG_error_ord2.csv <==
N,err,ord,err_nbr,ord_nbr
20,3.7468644375318134,0.0,0.0731408115109482,0.0
40,2.7350565957983055,0.45411309492192414,0.020338213918983234,1.8464836449742992
80,1.9632053363744075,0.4783596109864235,0.005356302278611322,1.9248837033577346
160,1.3983459679781933,0.48948973028460063,0.001374026448446418,1.962827605632012
320,0.9923362608544793,0.494820368361005,0.0003479380707909915,1.9815073247209727


==> figures/LinAc2D_SG/divergenceSimple_discretization_SUPG_error_ord3.csv <==
N,err,ord,err_nbr,ord_nbr
10,0.6488937538952658,0.0,0.02111456465958964,0.0
20,0.4763740760466713,0.4458873741762616,0.005616204394447637,1.9105711552194575
40,0.343290335397672,0.4726656629694012,0.0014481551432449422,1.955379272609865
80,0.24506800172897092,0.48624711655708813,0.0003676921449243716,1.97764590757517
160,0.17412000527762267,0.4931001563615619,9.263923422080877e-05,1.9888031234988248


==> figures/LinAc2D_SG/divergenceSimple_discretization_SUPG_error_ord4.csv <==
N,err,ord,err_nbr,ord_nbr
6,0.23011343528409633,0.0,0.0011532236401461222,0.0
13,0.162563208057606,0.4494439085606547,0.0001184851731054789,2.94303982568292
26,0.11689222745070241,0.4758217744478598,1.5070264049016186e-05,2.9749299356922214
53,0.08257194483466676,0.4880436147380435,1.7944963574885893e-06,2.987942923128836
106,0.05862655932270168,0.49409729543449854,2.2522991966792503e-07,2.994108601066538


==> figures/LinAc2D_SG/divergenceSimple_discretization_SUPG_error_ord5.csv <==
N,err,ord,err_nbr,ord_nbr
5,0.09989765561454002,0.0,4.82037775187488e-05,0.0
10,0.07289369575101036,0.4546567737110848,3.25440494370637e-06,3.888680527578152
20,0.05233897666172579,0.4779083308141154,2.1050998840264575e-07,3.9504331820036733
40,0.03728945411106954,0.48911803958601163,1.3372325110273049e-08,3.9765664481072793
80,0.026466488500541185,0.49460088252145096,8.42408553529957e-10,3.9885864402467734


==> figures/LinAc2D_SG/divergenceSimple_discretization_SUPG_error_ord6.csv <==
N,err,ord,err_nbr,ord_nbr
4,0.05359407381627147,0.0,3.5426018968444523e-06,0.0
8,0.039108777656226765,0.45458103760463753,1.1762717256383484e-07,4.912516075612368
16,0.028071374764789412,0.4783927253937334,3.757554127516674e-09,4.968283673134868
32,0.01999441319554775,0.48950277903964035,1.1847387020391928e-10,4.987153078041386
64,0.014188945063186728,0.49482961079465554,3.713244014840139e-12,4.995744968286956


==> figures/LinAc2D_SG/divergenceSimple_discretization_SUPG_error_ord7.csv <==
N,err,ord,err_nbr,ord_nbr
3,0.033490319795912514,0.0,4.684352220554449e-07,0.0
6,0.02455858472977793,0.44751672927171227,8.217645000065351e-09,5.832980739363652
13,0.016989076827281045,0.4765852273157863,8.31483153679779e-11,5.940860162925106
26,0.01210202631561006,0.4893588328691266,1.3213801045298273e-12,5.975569600943655
53,0.008507435861935586,0.4948534158307824,2.5284992543246678e-14,5.55496581335424


==> figures/LinAc2D_SG/errors_SUPG_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.3914980888366699,0.005623293398059768,0.005927612816987262,0.00315479979274485,0.0,0.0,0.0,0.005623293398059768,0.005927612816987262,0.00315479979274485,0.0,0.0,0.0
40,0.9153597354888916,0.0013739957771729885,0.0014316129348530653,0.0007119030155032053,2.033037751959736,2.0498097320805413,2.147795835615917,0.0013739957771729885,0.0014316129348530653,0.0007119030155032053,2.033037751959736,2.0498097320805413,2.147795835615917
80,3.8441810607910156,0.00032835026593467975,0.0003406632287612289,0.0001663194883122829,2.0650700413875454,2.0712233476705935,2.0977234874690405,0.00032835026593467975,0.0003406632287612289,0.0001663194883122829,2.0650700413875454,2.0712233476705935,2.0977234874690405
160,23.11794114112854,7.869865608843053e-05,8.157432222100543e-05,4.0148305983224194e-05,2.0608247190780844,2.062159230607839,2.050546203718741,7.869865608843053e-05,8.157432222100543e-05,4.0148305983224194e-05,2.0608247190780844,2.062159230607839,2.050546203718741
320,144.62008476257324,1.9017845397527723e-05,1.971962784852249e-05,9.862518397637923e-06,2.0489851923381504,2.0484827701665282,2.025311124524036,1.9017845397527723e-05,1.971962784852249e-05,9.862518397637923e-06,2.0489851923381504,2.0484827701665282,2.025311124524036


==> figures/LinAc2D_SG/errors_SUPG_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.5799603462219238,6.180314634382125e-05,4.623930410871018e-05,2.1013570965011463e-05,0.0,0.0,0.0,2.397024133148752e-05,2.8993272656852576e-05,1.262208756619746e-05,0.0,0.0,0.0
20,1.621248483657837,4.418705384896248e-06,3.021337957271631e-06,1.406445232802834e-06,3.8059846379341646,3.9358602122694344,3.9011960687737317,1.8466468481261407e-06,1.6924563934808352e-06,9.826584915945115e-07,3.698264536568805,4.098527620813706,3.683116610687382
40,7.129957437515259,2.9669645153832914e-07,1.9505281681263988e-07,9.423481663691903e-08,3.8965641657511387,3.953250830388144,3.899649378488488,1.2317868315682909e-07,1.0635956694730362e-07,7.669750012279495e-08,3.9060834770511255,3.9920969495492025,3.6794386559495718
80,42.88072180747986,1.9174499954834646e-08,1.2394700888624753e-08,6.18464206135286e-09,3.95172681263882,3.976069471323096,3.9294981800877116,8.136043717185688e-09,6.898364803306279e-09,5.541994903379117e-09,3.9202813687782117,3.9465515737828176,3.7907022661357823
160,354.3272831439972,1.2187294849430053e-09,7.813638380487275e-10,3.9809912939170017e-10,3.9757391155964803,3.987585157876255,3.957490479565611,5.364906181454862e-10,4.4419500403436446e-10,3.759993582451651e-10,3.922702583957655,3.9569893524888906,3.8816032794358066


==> figures/LinAc2D_SG/errors_SUPG_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.5179929733276367,1.2137385708528656e-05,8.285723646276785e-06,3.675628348831443e-06,0.0,0.0,0.0,4.13412015252407e-06,3.710153165707804e-06,2.892677855695864e-06,0.0,0.0,0.0
13,1.638718843460083,2.6682044588740235e-07,1.7408557822859007e-07,6.02042018911083e-08,4.937299115509434,4.995852017432158,5.3178879989818375,6.68299263696622e-08,5.55229403957475e-08,5.657582429967124e-08,5.334884596005447,5.434670353866669,5.088473406308272
26,7.38960337638855,8.284706975924695e-09,5.318355923330939e-09,1.2714820100943423e-09,5.009274739935782,5.032672549810186,5.56528122700796,1.4941072567905261e-09,1.2202280883206193e-09,1.1993603030851173e-09,5.483138661645902,5.507861221941283,5.559848666542538
53,51.11146640777588,2.333928685466609e-10,1.486367061737169e-10,2.041175980794075e-11,5.011887916020266,5.02308005001806,5.801536182652966,3.144636323573626e-11,2.608791948536315e-11,2.035866067495478e-11,5.421266337002613,5.399249781447123,5.723200887808671
106,480.02544808387756,7.196728667376365e-12,4.565326658679932e-12,4.2704936007167113e-13,5.019275402539882,5.024928534728932,5.578853928088976,8.996141429348622e-13,7.642590207685389e-13,4.2033541323184697e-13,5.1274430271311076,5.093176407662743,5.597957835875909


==> figures/LinAc2D_SG/errors_SUPG_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.7825984954833984,8.219887927156062e-07,4.3743951210844066e-07,2.2806538722085497e-07,0.0,0.0,0.0,3.4102909781212093e-07,2.372033649871115e-07,1.352810424133493e-07,0.0,0.0,0.0
10,2.7816004753112793,1.3705661042638729e-08,6.9484401924848475e-09,3.1407840156100368e-09,5.906274905734461,5.976250575242923,6.182178964040787,8.75300312313694e-09,5.425760086721694e-09,2.0239306301342417e-09,5.283972944900112,5.450155409264891,6.062656028659729
20,15.570245265960693,2.17159981192046e-10,1.0819259168764582e-10,3.476727061776514e-11,5.979869838727089,6.0050155320464045,6.497251111739273,1.4769499198165825e-10,9.096269109665152e-11,2.4243436008258825e-11,5.889085271863142,5.898406510062093,6.383421846894501
40,104.23550820350647,3.3758335326999095e-12,1.668657664522998e-12,3.4681862406917376e-13,6.007370689412765,6.018769898901888,6.647404630453335,2.1540789667211873e-12,1.3366745508873443e-12,2.437231376635068e-13,6.099405959195342,6.08855478577903,6.636207156739585
80,1082.5574762821198,7.64567794386257e-14,5.76395693596996e-14,3.0766004242320126e-15,5.464455522837519,4.855484640188799,6.8167004780134794,1.691219552566174e-13,1.5952545137122254e-13,3.2740756595426797e-15,3.670935272475816,3.0667897243653166,6.218011747486634


==> figures/LinAc2D_SG/errors_SUPG_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.8398656845092773,8.64526073852537e-08,4.782879698844407e-08,1.9889941055451494e-08,0.0,0.0,0.0,2.8214150947450892e-08,3.846334014886799e-08,1.5142241423513547e-08,0.0,0.0,0.0
8,6.456236362457275,7.102400038157241e-10,3.553467159902382e-10,1.5697379987323002e-10,6.9274590440308135,7.072508327838494,6.985371408091705,2.206898901010843e-10,2.5179089682282656e-10,1.433533124709818e-10,6.998254584128364,7.25511411603572,6.722859723815481
16,37.51183605194092,5.593140767369191e-12,2.6488823125096475e-12,9.741127203867418e-13,6.988504170977702,7.067699808701618,7.33221934223873,1.16936111784146e-12,1.3693493132944113e-12,3.8980219818901686e-13,7.5601562039199,7.522591798063881,8.52261729971474
32,269.29344058036804,5.5192157533202836e-14,3.91330142226162e-14,6.501914373317405e-15,6.663051546641192,6.080853699060742,7.22708035793809,7.550750257861433e-14,7.418831667628284e-14,3.311509891037141e-15,3.9529567156141443,4.206154700446557,6.879109248725579
64,2834.3470985889435,6.410092370544341e-14,6.33422217677063e-14,3.2925965506271966e-15,-0.2158818630229133,-0.6947812334917026,0.9816388105973133,1.5177154871274443e-13,1.5403290546279155e-13,3.2300233701592704e-15,-1.0072094608770186,-1.0539746699286845,0.035944564099166604


==> figures/LinAc2D_SG/errors_SUPG_GF_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,2.456321954727173,2.227970370772095e-08,1.000442777311707e-08,5.593898094638722e-09,0.0,0.0,0.0,4.402571808591945e-09,4.717344418182411e-09,2.8450187646957687e-09,0.0,0.0,0.0
6,8.95203709602356,9.665519168936248e-11,3.899979742504301e-11,1.945549676933593e-11,7.848667104693784,8.002956305648153,8.16753234389876,3.2521066243231014e-11,3.5668413317661705e-11,1.199528659789875e-11,7.080828166523182,7.047184087104428,7.889826730126829
13,65.37483382225037,2.0497354751401468e-13,8.044180338505097e-14,3.168267831157829e-14,7.961853044089682,7.997747825356403,8.30341279811671,1.0992503131922146e-13,1.0171274275177563e-13,2.4271013004630116e-14,7.358922868805056,7.578821569720546,8.022591092653476
26,502.61713004112244,2.5695145905912087e-14,2.7787012167959366e-14,2.1764692295578803e-15,2.995869987976144,1.5335347097217698,3.863632770665107,6.239649877467143e-14,6.36209197383339e-14,2.0044764854718793e-15,0.8169829603907443,0.6769273003785579,3.5979369253925615
53,5288.37570309639,4.7194533910883245e-14,5.016816752206882e-14,6.599710447339674e-15,-0.8536645996246547,-0.8295644838879447,-1.5576088672264106,1.3574967356713336e-13,1.1177542846077135e-13,5.7126250190844985e-15,-1.091418754508306,-0.7912848520972386,-1.470517438023833


==> figures/LinAc2D_SG/errors_SUPG_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.380420446395874,0.008510324241278771,0.00899209620443388,0.005487442980133468,0.0,0.0,0.0,0.008510324241278771,0.00899209620443388,0.005487442980133468,0.0,0.0,0.0
40,0.8723437786102295,0.002214473062144128,0.0023242761161739738,0.001315846245365488,1.942250651555299,1.9518760044792847,2.060143121524245,0.002214473062144128,0.0023242761161739738,0.001315846245365488,1.942250651555299,1.9518760044792847,2.060143121524245
80,2.8235299587249756,0.0005630540246002912,0.0005887987079060336,0.00032049192511251747,1.9756181881941535,1.9809350556574066,2.0376310089053837,0.0005630540246002912,0.0005887987079060336,0.00032049192511251747,1.9756181881941535,1.9809350556574066,2.0376310089053837
160,17.270943641662598,0.00014197690691528268,0.00014809489346392286,7.897945411522529e-05,1.9876170654573615,1.9912526102891037,2.020738706755082,0.00014197690691528268,0.00014809489346392286,7.897945411522529e-05,1.9876170654573615,1.9912526102891037,2.020738706755082
320,110.54642295837402,3.563241177135448e-05,3.7106549457395124e-05,1.9583259765232072e-05,1.9943942486073143,1.9967761391800556,2.011856465093511,3.563241177135448e-05,3.7106549457395124e-05,1.9583259765232072e-05,1.9943942486073143,1.9967761391800556,2.011856465093511


==> figures/LinAc2D_SG/errors_SUPG_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.5480904579162598,0.004879313614059749,0.005072018647314538,0.003052185135814829,0.0,0.0,0.0,0.0015899905647414943,0.002256292373010203,0.0026588232745408404,0.0,0.0,0.0
20,1.384681224822998,0.0008757467220076293,0.000900465262582426,0.0005889448737729797,2.478092626314236,2.493817522366103,2.373637967291307,0.00035203268235795145,0.00047247335910568383,0.0006319879626758214,2.1752369258112956,2.2556491370623806,2.072818902874924
40,4.7405571937561035,0.00013772822195230798,0.00014128985761434888,9.725846782125948e-05,2.668689469851568,2.6720127154719036,2.5982368325892264,6.617059728769836e-05,8.711732380465198e-05,0.00011708149518376369,2.41144716624103,2.439201442724098,2.4323840051487333
80,28.917953491210938,1.9746459551767785e-05,2.005223947089676e-05,1.4261376985200633e-05,2.8021582999721995,2.8168226329955166,2.769710578304499,1.0773328442788339e-05,1.3630117793885284e-05,1.8183565066789738e-05,2.6187262596158556,2.6761616057303246,2.686806087916563
160,203.79589915275574,2.694883231559007e-06,2.679843267063279e-06,1.9456403081798477e-06,2.873299340050948,2.903542837503786,2.8737963578069374,1.6040231744486232e-06,1.912311465592427e-06,2.555981531379374e-06,2.7476971517743953,2.833408605310954,2.8306857647874337


==> figures/LinAc2D_SG/errors_SUPG_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.47002506256103516,0.0003009414110124234,0.0003261977148038506,0.00018375712805573943,0.0,0.0,0.0,0.00019758769037310755,0.000179700250044813,0.00011212785175462014,0.0,0.0,0.0
13,1.3168435096740723,1.642215742294708e-05,1.5533927444998843e-05,9.024415778849472e-06,3.76140991614161,3.937554321031884,3.8977244876907107,9.183868339231201e-06,9.195986164090761e-06,6.410123463643535e-06,3.9689266903276397,3.8444929610944447,3.701239844790136
26,4.879915952682495,1.1017805843855155e-06,9.704374179954695e-07,5.693783536206211e-07,3.897734820158653,4.000643643630545,3.9863739865867545,5.709713169726676e-07,5.88370238976096e-07,4.3179932391154903e-07,4.007611781534925,3.9662081164840197,3.8919192548886365
53,31.770249366760254,6.594569539204194e-08,5.5906518143874625e-08,3.358865771945594e-08,3.9537623433870484,4.007419926170878,3.974129590190568,3.2252105372558145e-08,3.3863945098278087e-08,2.608022622972433e-08,4.035066430050316,4.0087392083481665,3.941030280869656
106,251.1393597126007,4.165827936630753e-09,3.461207774461301e-09,2.1026871557243395e-09,3.9846033332383293,4.013669043333676,3.997668020755551,1.9606167925870795e-09,2.0826078798528667e-09,1.6451902725964082e-09,4.040013850861297,4.023286920038064,3.986630032139637


==> figures/LinAc2D_SG/errors_SUPG_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.7349710464477539,2.3411479575096042e-05,3.126210261133012e-05,1.4598174734023642e-05,0.0,0.0,0.0,2.9908036557482745e-05,3.545726852213659e-05,6.141742108269443e-06,0.0,0.0,0.0
10,2.013620615005493,1.0435381389073499e-06,1.28038936267201e-06,6.227516771381669e-07,4.48766088003999,4.6097603122703,4.550987182635855,1.539496743024456e-06,1.6027682457516802e-06,2.994937519118727e-07,4.280002481287574,4.467443663979231,4.358050124127291
20,9.321401834487915,3.9806818303061905e-08,4.632367500641294e-08,2.3058806797289173e-08,4.712323954734118,4.788689074561741,4.755267235576205,6.185557899036479e-08,6.048893441983726e-08,1.1953639298430405e-08,4.637411281746727,4.727750775855543,4.647004085323807
40,56.39661192893982,1.4031327689853307e-09,1.5709248432523251e-09,7.891754808026369e-10,4.826292130645935,4.882063646049823,4.868827917783102,2.2488707680895125e-09,2.10096331651588e-09,4.221411577457537e-10,4.78163105944728,4.84754836879433,4.823580609480611
80,445.8518223762512,4.71767656992835e-11,5.104367051077228e-11,2.5846214074790817e-11,4.894431202661599,4.943738274211344,4.93232125637447,7.676907849015683e-11,6.90938604001597e-11,1.4111870011269645e-11,4.872531617864842,4.926349641983417,4.902744413364676


==> figures/LinAc2D_SG/errors_SUPG_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.5950796604156494,1.8758643927226378e-06,2.983863914018824e-06,1.3056764051467714e-06,0.0,0.0,0.0,7.7292694117622e-07,2.345446168252161e-06,5.294617354800864e-07,0.0,0.0,0.0
8,4.34874153137207,3.49202746892831e-08,5.0099044325231394e-08,2.3932733926633604e-08,5.747346820657183,5.896254846187715,5.769668367029243,1.229681157427318e-08,3.944598036150487e-08,1.1148471350461923e-08,5.973975859281925,5.893840285126481,5.569608613332698
16,21.289472579956055,6.059525322320546e-10,8.077056727434938e-10,4.0243842920811616e-10,5.848716313815988,5.954809601127663,5.8940733246006705,1.901253736445004e-10,6.044574548751875e-10,1.9457414510508954e-10,6.015189395923391,6.02809368543981,5.840382076462303
32,135.61348414421082,9.973265746237031e-12,1.2726877289059324e-11,6.509281373849473e-12,5.924994980718931,5.987879288807915,5.9501259874250705,3.4674305523958178e-12,9.398088668582137e-12,3.035960955998008e-12,5.776940285239028,6.007129608543923,6.002022971102828
64,1235.667132139206,1.5458001140323933e-13,2.1457638492877555e-13,1.036814172579915e-13,6.011640309641319,5.890243357833054,5.972269029028376,5.4599078643896384e-14,1.4677599490284662e-13,5.034053409996192e-14,5.988846571563833,6.000679438304161,5.914288903656517


==> figures/LinAc2D_SG/errors_SUPG_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,2.1673152446746826,5.876680165274079e-07,8.282003785701973e-07,4.162378813045808e-07,0.0,0.0,0.0,1.425426879252726e-07,7.515889489414735e-07,1.904953751722197e-07,0.0,0.0,0.0
6,5.904119253158569,6.897013771085174e-09,9.035475138498042e-09,4.836304848983198e-09,6.412885725070985,6.518235583451425,6.427359273248363,2.8966145592484357e-09,9.055200832953063e-09,4.176818124601435e-09,5.620882500587149,6.3750534051971615,5.511207838166587
13,33.410879611968994,3.880862906293821e-11,4.934589749301805e-11,2.747657964408048e-11,6.699778758760632,6.738395364454057,6.687325239700542,1.98099106210615e-11,5.4500501943022996e-11,3.2083907792431725e-11,6.447466098109414,6.612715343956886,6.297224661077752
26,225.1740550994873,3.358147506104853e-13,4.314976861091503e-13,2.409748581528589e-13,6.852568057947995,6.837433513995035,6.83317598238161,1.856452357731104e-13,5.094760927011958e-13,3.096510771500048e-13,6.737530269140535,6.741111257634512,6.695062596674627
53,2038.471757888794,1.6686009225268576e-14,1.6825161528544758e-14,5.113312800844709e-15,4.215120142925389,4.555472814835228,5.409814842420199,9.536783221879518e-15,9.223551022251058e-15,4.1946942341908476e-15,4.1683523647597625,5.632756065963529,6.039951682738628


==> figures/LinAc2D_coriolis_vortex/divergenceGF_discretization_SUPG_error_ord2.csv <==
N,err,ord,err_nbr,ord_nbr
20,0.05915031697735612,0.0,0.05915031697735605,0.0
40,0.02008495913627261,1.5582703736040568,0.02008495913627261,1.5582703736040553
80,0.005453972260285811,1.8807362585373397,0.00545397226028581,1.8807362585373402
160,0.001396299548393278,1.9656988861325968,0.0013962995483932776,1.965698886132597
320,0.00035170465855439086,1.9891721267516027,0.0003517046585543898,1.9891721267516067


==> figures/LinAc2D_coriolis_vortex/divergenceGF_discretization_SUPG_error_ord3.csv <==
N,err,ord,err_nbr,ord_nbr
10,0.006746941806363659,0.0,0.006746941806324123,0.0
20,0.0017060801038928887,1.9835483326948962,0.0017060801038928826,1.9835483326864471
40,0.00012168608973005519,3.8094492215095643,0.00012168608973005505,3.809449221509561
80,7.887497881294909e-06,3.9474527362685023,7.887497881292173e-06,3.9474527362690015
160,4.982652417190082e-07,3.9845818702933116,4.982652416959028e-07,3.984581870359712


==> figures/LinAc2D_coriolis_vortex/divergenceGF_discretization_SUPG_error_ord4.csv <==
N,err,ord,err_nbr,ord_nbr
6,0.004261525776450494,0.0,0.004261525715322315,0.0
13,0.00033045807650637133,3.306953149523253,0.0003304580765061787,3.3069531309720306
26,3.528767370512925e-05,3.2272310256071415,3.528767370512876e-05,3.227231025606321
53,2.2745579358061244e-06,3.8497132819808746,2.274557935804934e-06,3.8497132819815896
106,1.4617772032231797e-07,3.9597908375366284,1.4617772031333196e-07,3.95979083762456


==> figures/LinAc2D_coriolis_vortex/divergenceGF_discretization_SUPG_error_ord5.csv <==
N,err,ord,err_nbr,ord_nbr
5,0.0031422947007139082,0.0,0.003142294472268757,0.0
10,5.5391699547400535e-05,5.826004875732726,5.539169954465649e-05,5.826004770920111
20,4.682363048108059e-06,3.564361100856708,4.682363048108058e-06,3.564361100785239
40,1.3311604946746068e-07,5.136480369518614,1.3311604946355093e-07,5.136480369560987
80,3.995731891413743e-09,5.058080930271266,3.995731824592956e-09,5.058080954355141


==> figures/LinAc2D_coriolis_vortex/divergenceGF_discretization_SUPG_error_ord6.csv <==
N,err,ord,err_nbr,ord_nbr
4,0.0020542296740844517,0.0,0.002054225026439193,0.0
8,4.798893620354158e-05,5.419751849210211,4.798893619275888e-05,5.41974858546783
16,9.130239747211093e-07,5.7159052783467,9.130239747196142e-07,5.7159052780249
32,1.4842322768814206e-08,5.94286395264586,1.4842322758438026e-08,5.942863953652076
64,2.433054763141653e-10,5.930804283069761,2.4330516088332804e-10,5.930806152429274


==> figures/LinAc2D_coriolis_vortex/divergenceGF_discretization_SUPG_error_ord7.csv <==
N,err,ord,err_nbr,ord_nbr
3,0.0032656168622828864,0.0,0.0032656165952703745,0.0
6,5.50210012788027e-05,5.891229332521459,5.5021000954799615e-05,5.891229223055405
13,3.394961836263497e-07,6.580540698240473,3.394961836262479e-07,6.580540690624727
26,1.8720973522275173e-09,7.502596087135153,1.8720973225507527e-09,7.502596110004535
53,1.2371937753043683e-11,7.047762466594489,1.2369708147572362e-11,7.048015508285966


==> figures/LinAc2D_coriolis_vortex/divergenceSimple_discretization_SUPG_error_ord2.csv <==
N,err,ord,err_nbr,ord_nbr
20,0.15227820772214784,0.0,0.1522782077221478,0.0
40,0.04276871204445368,1.8320818279025715,0.04276871204445368,1.8320818279025715
80,0.011079853812876754,1.9486169152689123,0.011079853812876754,1.9486169152689123
160,0.0028035311553304505,1.9826218391394812,0.0028035311553304505,1.9826218391394812
320,0.0007040966093484444,1.9933998021417907,0.0007040966093484441,1.9933998021417914


==> figures/LinAc2D_coriolis_vortex/divergenceSimple_discretization_SUPG_error_ord3.csv <==
N,err,ord,err_nbr,ord_nbr
10,0.07556918968439423,0.0,0.07556918968439283,0.0
20,0.021624314034034645,1.8051437847638536,0.021624314034034642,1.8051437847638274
40,0.005870390080040293,1.8811260914333146,0.005870390080040293,1.8811260914333146
80,0.0015037965162678724,1.9648470074574602,0.0015037965162678724,1.9648470074574602
160,0.000378852893999689,1.9888996907606946,0.00037885289399968895,1.9888996907606946


==> figures/LinAc2D_coriolis_vortex/divergenceSimple_discretization_SUPG_error_ord4.csv <==
N,err,ord,err_nbr,ord_nbr
6,0.029585353420634338,0.0,0.029585353418129356,0.0
13,0.004229296983332894,2.515867926040073,0.004229296983332876,2.515867925930572
26,0.00046717682310444227,3.1783772624629734,0.00046717682310444227,3.178377262462967
53,5.467563417665388e-05,3.0122207057073043,5.4675634176653846e-05,3.012220705707305
106,6.825095848290397e-06,3.001976837243948,6.825095848290208e-06,3.001976837243987


==> figures/LinAc2D_coriolis_vortex/divergenceSimple_discretization_SUPG_error_ord5.csv <==
N,err,ord,err_nbr,ord_nbr
5,0.0034373317639062448,0.0,0.0034373316750658947,0.0
10,0.001151424219521452,1.577869640352956,0.0011514242195212773,1.5778696030656674
20,5.882990212364853e-05,4.290726017674475,5.882990212364834e-05,4.2907260176742605
40,3.87122936475963e-06,3.925685943139134,3.871229364759478e-06,3.925685943139186
80,2.4577462235050906e-07,3.9773839258473993,2.4577462234941824e-07,3.977383925853746


==> figures/LinAc2D_coriolis_vortex/divergenceSimple_discretization_SUPG_error_ord6.csv <==
N,err,ord,err_nbr,ord_nbr
4,0.0045059549784265416,0.0,0.004505953208451312,0.0
8,0.0002405425437434233,4.227468913802055,0.000240542543740326,4.227468347118346
16,8.939065133559648e-06,4.7500243105315585,8.939065133559555e-06,4.750024310512997
32,3.0085862786466167e-07,4.892966323863237,3.0085862786417817e-07,4.89296632386554
64,9.40064711418336e-09,5.000181848692169,9.400647106026616e-09,5.000181849941646


==> figures/LinAc2D_coriolis_vortex/divergenceSimple_discretization_SUPG_error_ord7.csv <==
N,err,ord,err_nbr,ord_nbr
3,0.00326135820704314,0.0,0.0032613028580848673,0.0
6,5.825228312171189e-05,5.807014500687935,5.825228263877702e-05,5.806990028264915
13,7.348990055837891e-07,5.6555388915786065,7.348990055805322e-07,5.655538880862001
26,3.5285748141087097e-08,4.380388495432668,3.528574813946293e-08,4.38038849549268
53,5.054544477758989e-10,5.961533380721271,5.054543931968479e-10,5.96153353227257


==> figures/LinAc2D_coriolis_vortex/errors_OSS_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.3144259452819824,0.002616914335133483,0.002616914335133481,0.0020172882986169674,3.116141647110283,3.116141647110283,2.3222710045229475,0.002616914335133483,0.002616914335133481,0.0020172882986169674,3.116141647110283,3.116141647110283,2.3222710045229475
40,0.9408113956451416,0.0006472145193475788,0.0006472145193475757,0.00044831481891757373,2.0155508203618813,2.015550820361887,2.1698331867569003,0.0006472145193475788,0.0006472145193475757,0.00044831481891757373,2.0155508203618813,2.015550820361887,2.1698331867569003
80,4.506796360015869,0.00015702811385976605,0.00015702811385976214,9.06127691331397e-05,2.043221094772005,2.0432210947720333,2.306725914042671,0.00015702811385976605,0.00015702811385976214,9.06127691331397e-05,2.043221094772005,2.0432210947720333,2.306725914042671
160,34.997514963150024,3.909044961587741e-05,3.909044961586313e-05,2.1409232767537054e-05,2.006134794571012,2.006134794571503,2.0814812734159185,3.909044961587741e-05,3.909044961586313e-05,2.1409232767537054e-05,2.006134794571012,2.006134794571503,2.0814812734159185
320,174.53776907920837,9.772251499574857e-06,9.772251499582882e-06,5.291870622204649e-06,2.0000532799801323,2.0000532799784203,2.0163833999077876,9.772251499574857e-06,9.772251499582882e-06,5.291870622204649e-06,2.0000532799801323,2.0000532799784203,2.0163833999077876


==> figures/LinAc2D_coriolis_vortex/errors_OSS_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.22426867485046387,0.0008243071153268457,0.0008243071153268525,0.000563654075447197,4.327088785170783,4.3270887851707736,4.456481553099365,0.0011865675195784843,0.0011865675195784971,0.0006365026969801725,4.127595723021049,4.127595723021034,4.769526117689115
20,0.7530097961425781,0.00014133474620393725,0.00014133474620393579,8.98398599055176e-05,2.5440657618779134,2.54406576187794,2.649382443403578,0.00015400496711133262,0.00015400496711132083,9.36257563755611e-05,2.945745409016533,2.9457454090166593,2.7651892532570326
40,5.252381801605225,8.690452255430234e-06,8.690452255427105e-06,4.671791770136606e-06,4.023541118440719,4.023541118441224,4.265307800687494,9.172648681089409e-06,9.172648681073979e-06,4.670591838123813e-06,4.069494688023459,4.069494688025776,4.32522818974357
80,47.75037622451782,5.27390064773901e-07,5.27390064774604e-07,2.161760988025928e-07,4.042488959163812,4.042488959161369,4.433697044716412,5.403038802506661e-07,5.403038802533863e-07,2.155602368329738e-07,4.085495436577724,4.085495436568034,4.437442391858231
160,443.23715829849243,3.235755231532721e-08,3.235755231223481e-08,1.2502403945765428e-08,4.026696008832395,4.026696008972196,4.1119295962263624,3.1073205345815057e-08,3.107320534032565e-08,1.2540173994911335e-08,4.120028067913124,4.120028068175255,4.103461806124914


==> figures/LinAc2D_coriolis_vortex/errors_OSS_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.3126180171966553,0.001394318435287773,0.0013943184352877666,0.00027707395323142687,0.1554223107674623,0.15542231076745444,1.9649775017096698,0.0011499435041478635,0.0011499435041478455,0.00019372938119354875,-0.21837435957293777,-0.2183743595729232,2.2075902844054776
13,1.470076560974121,4.6756061016511604e-05,4.6756061016514545e-05,1.979243532423439e-05,4.391181461286508,4.391181461286421,3.413113233272296,2.3631759277269046e-05,2.363175927723759e-05,2.1686170802676004e-05,5.024479255367735,5.024479255369436,2.8321470689895967
26,11.039726257324219,1.9736072459013997e-06,1.9736072459028808e-06,4.4902112472404205e-07,4.566246571971532,4.566246571970541,5.4620220070325685,5.565295827570974e-07,5.565295827482775e-07,4.985620485983003e-07,5.408124848017627,5.40812484803857,5.442858457364529
53,83.4000952243805,5.614353296866736e-08,5.614353296689918e-08,4.911086225588814e-09,4.998216582939988,4.998216582985263,6.340359605827878,6.9936270321587604e-09,6.99362701478182e-09,4.739996283622155e-09,6.145393761149513,6.145393764616025,6.537099032881156
106,510.41933488845825,1.7432775667179625e-09,1.743277570584531e-09,8.819700344990095e-11,5.009245651331462,5.009245648086145,5.799168702290667,1.033316323419803e-10,1.0333172901898092e-10,7.320927724337793e-11,6.080686988438303,6.080685635069858,6.016715636121703


==> figures/LinAc2D_coriolis_vortex/errors_OSS_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.4817509651184082,0.0015608316014861635,0.0015608316014861666,0.0005388740269690823,2.9361436208436396,2.9361436208436373,2.6141932808994595,0.0005320976761444548,0.0005320976761444009,0.00041379052720063464,3.4917315972990512,3.491731597299161,0.5591989803667885
10,2.174616813659668,9.517224752832002e-06,9.51722475283301e-06,2.3564156478142673e-06,7.357558236361657,7.357558236361507,7.837210203760116,3.209309028931683e-06,3.209309028890011e-06,2.0623608726757475e-06,7.373284577092279,7.373284577110866,7.648460009994797
20,17.88080072402954,4.1671956850571987e-07,4.167195685068185e-07,1.0293997656792249e-07,4.513392187812587,4.513392187808937,4.51671877401236,1.0513992685943396e-07,1.0513992689969507e-07,1.0137854621042297e-07,4.931880173941314,4.931880173370131,4.346472512359904
40,142.64587330818176,6.61659023415173e-09,6.61659023793622e-09,1.0735497317557174e-09,5.976845102004427,5.976845101183053,6.583270524026167,9.238425864789611e-10,9.238425535963984e-10,1.0500320009874904e-09,6.83044786927378,6.83044792117644,6.593175273987108
80,1180.7769420146942,1.0553368098231374e-10,1.0553372446942122e-10,1.3048519469022817e-11,5.9703125237273795,5.970311930063472,6.36235909196142,2.5081941873351002e-11,2.5082151534047265e-11,1.5395186404403732e-11,5.2029260990822355,5.202913988251779,6.091810150609841


==> figures/LinAc2D_coriolis_vortex/errors_OSS_GF_ord51.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.9339051246643066,0.0024228042914443025,0.002422804291444285,0.0022231653180888513,0.0,0.0,0.0,0.0023298157781152062,0.0023298157781150787,0.0022954947405556697,0.0,0.0,0.0
10,4.667282342910767,1.0750195134603265e-05,1.0750195134595492e-05,6.867365872758324e-06,7.8161712142264435,7.816171214227476,8.338642689952314,6.556526867138032e-06,6.556526867140504e-06,6.168410672269118e-06,8.473068377390344,8.47306837738972,8.539690592920536
20,35.86795163154602,4.637455470484219e-07,4.6374554704335676e-07,2.556264666734355e-07,4.534885608398879,4.534885608413594,4.747647707401286,2.3564696305180513e-07,2.3564696320649876e-07,2.8377660501869114e-07,4.798232797129315,4.798232796182782,4.442071256880807
40,251.57291507720947,6.8069583090979305e-09,6.806957998632927e-09,1.3462681404999357e-09,6.090179344993599,6.090179410779087,7.568927620689551,2.7442016903593653e-09,2.744201316653434e-09,1.7810238897944366e-09,6.424096759179047,6.424096956592634,7.315904977885808


==> figures/LinAc2D_coriolis_vortex/errors_OSS_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.4503931999206543,0.0009243873407733723,0.0009243873407733746,0.0003180418003521331,2.818479604929173,2.818479604929169,3.0679384192638754,0.0003493620838544389,0.0003493620838544353,0.00011015877489012441,2.084634991221982,2.0846349912220288,1.3710101858318997
8,7.58559250831604,1.1969677293824517e-05,1.1969677293825631e-05,3.4309799210738957e-06,6.271041340217875,6.271041340217744,6.534451898772665,4.103666370386526e-06,4.1036663703620515e-06,2.1896759661306547e-06,6.411665787268579,6.411665787277169,5.6527232178841045
16,58.8173611164093,1.2433587837666297e-07,1.243358783758397e-07,2.1891460004248663e-08,6.58899778635077,6.588997786360458,7.292108697496744,1.7168846912288713e-08,1.7168846891562568e-08,1.6939145036097037e-08,7.900976484994119,7.900976486727127,7.014212521846615
32,427.5243923664093,9.051065361883764e-10,9.051065386451431e-10,1.6333522650361728e-10,7.10193932978614,7.101939325860623,7.066388394516952,9.857723320299344e-11,9.85771927235947e-11,9.00165142697179e-11,7.444322944488439,7.444323535170024,7.555955644505226
64,3372.4529678821564,2.1249829399510396e-11,2.124914088067166e-11,6.879895820097188e-12,5.412564451616302,5.412611201263175,4.569305441373117,2.0561377179947363e-11,2.0560630928575417e-11,6.955326364890905e-12,2.2613175910178636,2.261369360490555,3.6939995829206045


==> figures/LinAc2D_coriolis_vortex/errors_OSS_GF_ord61.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.2349803447723389,0.001568646194632597,0.0015686461946325962,0.0014250143412043404,0.0,0.0,0.0,0.0017019653211137443,0.001701965321113871,0.0009030466881614052,0.0,0.0,0.0
8,6.718128204345703,1.4966061914778516e-05,1.4966061914757913e-05,1.1502242279728988e-05,6.711681532775814,6.711681532777798,6.952917496617375,1.2299469794322382e-05,1.2299469794235144e-05,1.1024961420580197e-05,7.112461705856898,7.112461705867237,6.355955065491285
16,78.9600350856781,1.3109289058783646e-07,1.3109289060406064e-07,5.1916489599155e-08,6.834961390826446,6.83496139064591,7.791506579374337,6.09442072279897e-08,6.094420705041922e-08,5.707668593854067e-08,7.656891311249517,7.6568913154428015,7.593656322468443
32,542.5681817531586,1.1901680953971242e-09,1.190196688369742e-09,7.931201496844829e-10,6.78328028802096,6.783245628856469,6.03250959051266,6.245605292885751e-10,6.245984501090361e-10,8.080481737727285e-10,6.608503890968644,6.6084162947443446,6.142316454024537


==> figures/LinAc2D_coriolis_vortex/errors_OSS_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.4139842987060547,0.006008470102081996,0.006008470102081994,0.004683869802696746,0.0,0.0,0.0,0.006008470102081996,0.006008470102081994,0.004683869802696746,0.0,0.0,0.0
40,0.7884988784790039,0.0013264130101744791,0.0013264130101744822,0.00090487023104923,2.179467630832474,2.17946763083247,2.3719181610337827,0.0013264130101744791,0.0013264130101744822,0.00090487023104923,2.179467630832474,2.17946763083247,2.3719181610337827
80,2.934860944747925,0.0003158921626815309,0.0003158921626815295,0.00017945990406776561,2.070026013524489,2.0700260135244983,2.3340493626425,0.0003158921626815309,0.0003158921626815295,0.00017945990406776561,2.070026013524489,2.0700260135244983,2.3340493626425
160,20.68427586555481,7.825879480886335e-05,7.825879480882815e-05,4.2139181523211045e-05,2.013107346196178,2.0131073461968203,2.0904273472644213,7.825879480886335e-05,7.825879480882815e-05,4.2139181523211045e-05,2.013107346196178,2.0131073461968203,2.0904273472644213
320,145.236074924469,1.9544844517707266e-05,1.954484451776244e-05,1.0423517405256228e-05,2.0014647849928062,2.0014647849880847,2.0153200969682334,1.9544844517707266e-05,1.954484451776244e-05,1.0423517405256228e-05,2.0014647849928062,2.0014647849880847,2.0153200969682334


==> figures/LinAc2D_coriolis_vortex/errors_OSS_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.6033737659454346,0.009026689858065522,0.009026689858065517,0.005701047189675744,0.0,0.0,0.0,0.013298478094370457,0.013298478094370444,0.005125820781936631,0.0,0.0,0.0
20,1.5367116928100586,0.0021526520261208105,0.0021526520261208443,0.001243153657514584,2.06808191140609,2.0680819114060665,2.197222314401821,0.0030963627291082175,0.003096362729108266,0.0012609383604449671,2.1026147564775086,2.102614756477485,2.0232852845774936
40,4.812405586242676,0.0006194295645613687,0.0006194295645614122,0.000250731781164292,1.797102980542046,1.7971029805419672,2.3097878491254886,0.0008608989150425951,0.0008608989150426271,0.0002482681638879005,1.846658734114569,1.8466587341145384,2.3445265751439637
80,52.344871520996094,0.0001780809793391172,0.00017808097933885432,4.13085679361766e-05,1.7984068108234337,1.7984068108256648,2.601631923024157,0.0002390781117123957,0.00023907811171219466,4.17640952048096e-05,1.8483617960979004,1.8483617960991674,2.5715641842744392
160,310.90287494659424,4.784181081393456e-05,4.784181081386022e-05,8.751829706144116e-06,1.896189530044654,1.8961895300447662,2.238784475032087,6.273975434448259e-05,6.273975434443223e-05,9.593103795493066e-06,1.9300302677434225,1.9300302677433674,2.122193611362499


==> figures/LinAc2D_coriolis_vortex/errors_OSS_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.39371633529663086,0.013868711599348523,0.013868711599348545,0.010205549674224542,0.0,0.0,0.0,0.01603154052121409,0.01603154052121408,0.009955976323394719,0.0,0.0,0.0
13,1.17665433883667,0.002509772690654252,0.002509772690654175,0.0016807501565699035,2.2108969313972078,2.2108969313972495,2.332792332083756,0.003056964673637406,0.0030569646736373227,0.0018845814801224327,2.1432452786264884,2.1432452786265226,2.152727631232831
26,5.320862531661987,3.828366912769496e-05,3.8283669127691277e-05,6.730983625414242e-06,6.034683790289975,6.03468379029007,7.964072221618293,4.5879843877999894e-05,4.587984387798963e-05,7.090245779476378e-06,6.058095588180447,6.058095588180731,8.054192817555306
53,35.851744413375854,1.76287450921463e-06,1.7628745092152908e-06,2.3378326604233043e-07,4.321956863029587,4.321956863028925,4.717921809207788,2.0989392558026867e-06,2.098939255821858e-06,1.6010859876836007e-07,4.331106174752827,4.331106174739689,5.322448147685393
106,328.4719772338867,1.0445977420226567e-07,1.0445977420376206e-07,1.0683472605485273e-08,4.076910384161725,4.076910384141599,4.4517190983326715,1.3097190475506683e-07,1.3097190475560983e-07,5.432178432092911e-09,4.002331142558578,4.002331142565775,4.881376111955121


==> figures/LinAc2D_coriolis_vortex/errors_OSS_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.7267355918884277,0.002813518934603401,0.002813518934603467,0.0012947019117492274,0.0,0.0,0.0,0.003259076335145176,0.0032590763351453347,0.001327088986115743,0.0,0.0,0.0
10,2.039020299911499,0.0002946813288073315,0.0002946813288073612,6.992831771307771e-05,3.255148114158107,3.2551481141579957,4.210599365927943,0.00041169362426919306,0.0004116936242692145,5.681252090725394e-05,2.9848201322276875,2.984820132227682,4.545912381421207
20,11.44892954826355,1.4491345532139157e-05,1.4491345532133661e-05,4.265513962124515e-06,4.345892191773438,4.34589219177413,4.035085307294639,2.200369392643902e-05,2.2003693926452747e-05,4.706183253669379e-06,4.225753461086804,4.225753461085979,3.593579516476786
40,68.46012449264526,1.1559221640419302e-06,1.15592216404023e-06,1.8592993979632798e-07,3.648075396483571,3.6480753964851456,4.519888578477756,1.8631316865552965e-06,1.8631316865652344e-06,2.692773405959564e-07,3.5619441872074296,3.561944187200634,4.127392759840836
80,400.109671831131,8.611499295820889e-08,8.611476505355544e-08,3.7806806583968575e-08,3.746636006234753,3.7466398243523,2.29804120235112,1.3369525487073576e-07,1.3369508244295327e-07,4.5569924210700424e-08,3.8007094807508155,3.8007113414144285,2.5629389574143184


==> figures/LinAc2D_coriolis_vortex/errors_OSS_ord51.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.7267355918884277,0.002813518934603401,0.002813518934603467,0.0012947019117492274,0.0,0.0,0.0,0.003259076335145176,0.0032590763351453347,0.001327088986115743,0.0,0.0,0.0
10,2.039020299911499,0.0002946813288073315,0.0002946813288073612,6.992831771307771e-05,3.255148114158107,3.2551481141579957,4.210599365927943,0.00041169362426919306,0.0004116936242692145,5.681252090725394e-05,2.9848201322276875,2.984820132227682,4.545912381421207
20,11.44892954826355,1.4491345532139157e-05,1.4491345532133661e-05,4.265513962124515e-06,4.345892191773438,4.34589219177413,4.035085307294639,2.200369392643902e-05,2.2003693926452747e-05,4.706183253669379e-06,4.225753461086804,4.225753461085979,3.593579516476786
40,68.46012449264526,1.1559221640419302e-06,1.15592216404023e-06,1.8592993979632798e-07,3.648075396483571,3.6480753964851456,4.519888578477756,1.8631316865552965e-06,1.8631316865652344e-06,2.692773405959564e-07,3.5619441872074296,3.561944187200634,4.127392759840836


==> figures/LinAc2D_coriolis_vortex/errors_OSS_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,0.8604316711425781,0.006120805172985146,0.006120805172985107,0.0029697569628555774,0.0,0.0,0.0,0.007341428788640695,0.007341428788640577,0.0026685092366909176,0.0,0.0,0.0
8,2.463254690170288,0.0003006099722565669,0.00030060997225690223,0.00015533972739077562,4.347756673202494,4.347756673200875,4.256846125098857,0.00038420609800908793,0.0003842060980095025,0.00017373032642433172,4.256108545318035,4.256108545316455,3.9411124865560105
16,21.220707654953003,6.3562224966779775e-06,6.356222496538591e-06,1.6410394906208836e-06,5.563579432476569,5.563579432509815,6.564673072179132,1.0098320764838318e-05,1.009832076473979e-05,2.238008210259071e-06,5.249693102866073,5.2496931028817055,6.278490474206587
32,125.70425343513489,5.8147726969960845e-08,5.814772612337715e-08,1.515595368024423e-08,6.772303019255405,6.772303040228237,6.758581510836956,7.720112664798137e-08,7.720112706918882e-08,1.789322987206546e-08,7.031277792044449,7.031277784159064,6.96665768973902
64,1079.3636124134064,6.548323956823773e-06,6.548403118121545e-06,9.260244545622999e-06,-6.815259088978317,-6.815276550311363,-9.255021846833962,6.8678580828873705e-06,6.86790018073139e-06,9.715158243659402e-06,-6.475094515770554,-6.475103351146139,-9.084679855895429


==> figures/LinAc2D_coriolis_vortex/errors_OSS_ord61.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,0.8604316711425781,0.006120805172985146,0.006120805172985107,0.0029697569628555774,0.0,0.0,0.0,0.007341428788640695,0.007341428788640577,0.0026685092366909176,0.0,0.0,0.0
8,2.463254690170288,0.0003006099722565669,0.00030060997225690223,0.00015533972739077562,4.347756673202494,4.347756673200875,4.256846125098857,0.00038420609800908793,0.0003842060980095025,0.00017373032642433172,4.256108545318035,4.256108545316455,3.9411124865560105
16,21.220707654953003,6.3562224966779775e-06,6.356222496538591e-06,1.6410394906208836e-06,5.563579432476569,5.563579432509815,6.564673072179132,1.0098320764838318e-05,1.009832076473979e-05,2.238008210259071e-06,5.249693102866073,5.2496931028817055,6.278490474206587
32,125.70425343513489,5.8147726969960845e-08,5.814772612337715e-08,1.515595368024423e-08,6.772303019255405,6.772303040228237,6.758581510836956,7.720112664798137e-08,7.720112706918882e-08,1.789322987206546e-08,7.031277792044449,7.031277784159064,6.96665768973902


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.5535593032836914,0.0025333532619358605,0.0025333532619358605,0.0016538178352796516,0.0,0.0,0.0,0.0025333532619358605,0.0025333532619358605,0.0016538178352796516,0.0,0.0,0.0
40,1.3560774326324463,0.0006393233280285062,0.0006393233280285096,0.0004208253504533087,1.9864306249566503,1.9864306249566421,1.9745068132084342,0.0006393233280285062,0.0006393233280285096,0.0004208253504533087,1.9864306249566503,1.9864306249566421,1.9745068132084342
80,4.428882360458374,0.0001567945196961656,0.00015679451969616835,8.910478523578191e-05,2.0276706017022033,2.027670601702186,2.2396467983076156,0.0001567945196961656,0.00015679451969616835,8.910478523578191e-05,2.0276706017022033,2.027670601702186,2.2396467983076156
160,27.49500060081482,3.908397679035307e-05,3.908397679034894e-05,2.1376551386856353e-05,2.0042259611070383,2.0042259611072155,2.0594737852649,3.908397679035307e-05,3.908397679034894e-05,2.1376551386856353e-05,2.0042259611070383,2.0042259611072155,2.0594737852649
320,262.72708439826965,9.772076750905228e-06,9.772076750912834e-06,5.29158188645109e-06,1.999840168998251,1.9998401689969758,2.014258149386105,9.772076750905228e-06,9.772076750912834e-06,5.29158188645109e-06,1.999840168998251,1.9998401689969758,2.014258149386105


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.8611223697662354,0.0007645564441995354,0.0007645564441995338,0.000251301311850355,0.0,0.0,0.0,0.0011127015960731628,0.0011127015960731592,0.00025480215872986214,0.0,0.0,0.0
20,2.022747039794922,0.00013055267791681617,0.00013055267791680926,5.0589311127691305e-05,2.5499909632874895,2.549990963287563,2.3125137031565224,0.00013655293339925013,0.00013655293339923224,5.2594599181978134e-05,3.0265345318986165,3.0265345318988004,2.2763909352071092
40,9.570627450942993,8.186524836947835e-06,8.186524836944555e-06,3.162795697931141e-06,3.995237079793193,3.9952370797936947,3.999560321660012,7.80076003505896e-06,7.800760035056185e-06,3.200507292501568e-06,4.129701801962606,4.129701801962931,4.038542159132633
80,70.50574064254761,5.058481936971875e-07,5.05848193698742e-07,1.9788145903848615e-07,4.016474762110786,4.016474762105775,3.9984920202166845,4.35707936756922e-07,4.3570793675747907e-07,1.974339041442004e-07,4.162181395486357,4.162181395483999,4.018858934276676
160,608.531357049942,3.1483664692073475e-08,3.1483664692290375e-08,1.2366651913493183e-08,4.006029108359907,4.006029108354402,4.000109571933687,2.560164013555721e-08,2.5601640132881716e-08,1.2287767790998815e-08,4.089053250630424,4.089053250783037,4.006074993358702


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.7438199520111084,0.0013843804723258609,0.0013843804723258615,0.0002235365429741171,0.0,0.0,0.0,0.0010965699145719494,0.0010965699145719494,0.00015027257010999468,0.0,0.0,0.0
13,2.0986478328704834,4.644912314461092e-05,4.6449123144605057e-05,1.878461057789434e-05,4.390448543274238,4.390448543274402,3.2030126018040916,2.223010632325291e-05,2.2230106323198823e-05,2.0360048208347096e-05,5.042092344837425,5.0420923448405714,2.5852332656114223
26,11.042150735855103,1.9678956757777058e-06,1.967895675774984e-06,4.1429779502653515e-07,4.560925715913555,4.560925715915369,5.502739255646852,5.308899803809867e-07,5.30889980332476e-07,4.489774414488725e-07,5.387958124974141,5.387958125102458,5.50295420758863
53,94.82057905197144,5.612457553987394e-08,5.612457553900739e-08,4.2600487001318e-09,4.994621426755715,4.994621426775452,6.427034760399527,7.0155321945405355e-09,7.015532193305076e-09,3.71054361538045e-09,6.074777201964858,6.074777202083825,6.733818298388778
106,790.2734515666962,1.740083090434949e-09,1.7400830933528204e-09,7.919581127110347e-11,5.011404526314227,5.011404523872758,5.749301985912942,1.0221565813999095e-10,1.0221573427651626e-10,5.866838062667663e-11,6.100864429209401,6.100863354347507,5.982903583916101


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,1.1068689823150635,0.0015574153988053238,0.0015574153988053222,0.0004933299144098503,0.0,0.0,0.0,0.0004966898886948393,0.0004966898886948428,0.00039496089972658796,0.0,0.0,0.0
10,3.3155393600463867,9.497222706636885e-06,9.497222706640987e-06,2.3704069573147065e-06,7.35743239594137,7.357432395940745,7.701274195691133,3.168668157060592e-06,3.1686681569709513e-06,2.1100282480037186e-06,7.292324987860805,7.29232498790163,7.5483037133081075
20,22.736485481262207,4.15782628988577e-07,4.157826289856054e-07,1.0157294416959834e-07,4.513604294578353,4.513604294589287,4.5445466959170675,1.0706780054607548e-07,1.0706780060640257e-07,9.792476200587795e-08,4.887280003604597,4.8872800027509005,4.42944478602975
40,177.70977878570557,6.595195740602023e-09,6.595195739932475e-09,9.535627226604714e-10,5.978270196524055,5.978270196660207,6.7349726114031,8.296271276539276e-10,8.296270773415995e-10,8.93017485987444e-10,7.011845886395689,7.011845974700104,6.776841481930649
80,1475.8404204845428,1.0530671470069799e-10,1.0530668445526946e-10,1.1628102589868515e-11,5.968746142883812,5.9687465570977825,6.357640228012536,2.3530047572433217e-11,2.3529933405661973e-11,1.2883912807290339e-11,5.139886926564169,5.139893838983443,6.11504571728359


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,2.3989877700805664,0.000919405066123077,0.0009194050661230599,0.0002672147561265692,0.0,0.0,0.0,0.0004816191218673365,0.00048161912186717485,0.00010407840333647521,0.0,0.0,0.0
8,8.941234827041626,1.1914264605378635e-05,1.1914264605376325e-05,3.0627176623572796e-06,6.269938805086496,6.26993880508675,6.44704349050977,4.465827917534814e-06,4.4658279174222815e-06,1.9423438505633596e-06,6.752821202128612,6.752821202164481,5.743728303011913
16,64.77279353141785,1.2366361641485575e-07,1.2366361641808495e-07,1.8066206189460942e-08,6.590124993861885,6.590124993823932,7.405374988064015,1.6115939793249886e-08,1.611593965255571e-08,1.2284508333110626e-08,8.114295529490693,8.114295542049247,7.304814694135508
32,497.76960349082947,9.030815917891811e-10,9.030816018421485e-10,1.5873781541465618e-10,7.097349047634277,7.0973490316120875,6.830503913192401,1.01586761067674e-10,1.0158678839441421e-10,7.23227667227718e-11,7.309632110415873,7.30963170973745,7.408174532649403
64,4087.1243488788605,2.1250663800010352e-11,2.125019090572221e-11,6.899320745453137e-12,5.409276526425156,5.40930864735675,4.524047713691815,2.057469218158132e-11,2.05741941168744e-11,6.983236819026085e-12,2.3037696485453183,2.3038049612913154,3.3724820653518846


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_GF_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,3.3597936630249023,0.0024539779595222503,0.002453977959522245,0.0010064970814449871,0.0,0.0,0.0,0.0016773341245522333,0.0016773341245523046,0.0005752872787866611,0.0,0.0,0.0
6,11.594609498977661,1.8804057359184966e-05,1.8804057359182767e-05,4.570655515543631e-06,7.027934494830946,7.027934494831112,7.78272618456194,9.044197811454442e-06,9.044197811443824e-06,2.584333481892606e-06,7.534961840151481,7.534961840153235,7.798346511187449
13,109.89588475227356,5.732935130017268e-08,5.7329351302915115e-08,1.429348123819301e-08,7.492357697640971,7.49235769757895,7.4594978857868846,1.506226186206035e-08,1.506226193796947e-08,1.2161682729541397e-08,8.27440503490997,8.274405028390403,6.930939922082241
26,893.9136147499084,1.674165536060027e-10,1.6741643812149999e-10,2.6289742263124153e-11,8.419687960401758,8.419688955647013,9.086641620141105,3.550052789270842e-11,3.549977636256096e-11,2.3089334187792554e-11,8.728882239187199,8.728912787983868,9.040900571533646
53,6568.203881263733,1.97175732956823e-11,1.9717340641526018e-11,6.751703286862337e-12,3.003353896441742,3.0033694955266244,1.9087234626106502,2.071979096987139e-11,2.0719456402086993e-11,6.955635377357237e-12,0.7560541054805802,0.7560470535034753,1.684676216624743


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.5399010181427002,0.007901166343718498,0.007901166343718504,0.0038633961281909447,0.0,0.0,0.0,0.007901166343718498,0.007901166343718504,0.0038633961281909447,0.0,0.0,0.0
40,1.2012507915496826,0.0015727191924466825,0.0015727191924466873,0.0008551437250825734,2.328804532935371,2.3288045329353677,2.1756307889119015,0.0015727191924466825,0.0015727191924466873,0.0008551437250825734,2.328804532935371,2.3288045329353677,2.1756307889119015
80,3.7352771759033203,0.00033687130723607125,0.0003368713072360652,0.00017747131492117647,2.222991643561366,2.2229916435613966,2.2685810584603385,0.00033687130723607125,0.0003368713072360652,0.00017747131492117647,2.222991643561366,2.2229916435613966,2.2685810584603385
160,19.508522510528564,7.972941419870438e-05,7.972941419870907e-05,4.2487494663558726e-05,2.0790135789668636,2.079013578966753,2.0624756768123724,7.972941419870438e-05,7.972941419870907e-05,4.2487494663558726e-05,2.0790135789668636,2.079013578966753,2.0624756768123724
320,197.90456748008728,1.9643113928194872e-05,1.964311392819702e-05,1.0545242275708574e-05,2.0210884178571824,2.021088417857109,2.0104460343017685,1.9643113928194872e-05,1.964311392819702e-05,1.0545242275708574e-05,2.0210884178571824,2.021088417857109,2.0104460343017685


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.8733646869659424,0.011272627977979293,0.011272627977979278,0.003134170817971756,0.0,0.0,0.0,0.011594770086716907,0.011594770086716897,0.002521199001890983,0.0,0.0,0.0
20,1.833141565322876,0.0029006388969323965,0.0029006388969323956,0.0004911745116877342,1.9583812795015463,1.9583812795015447,2.6737762088429737,0.003577783118898523,0.0035777831188985266,0.0004976012426335079,1.696336372357077,1.6963363723570741,2.3410480033487877
40,7.381798267364502,0.000777987937099254,0.0007779879370992538,0.00013433188330721718,1.89855101320561,1.89855101320561,1.8704339323309283,0.0009872617364352625,0.000987261736435261,0.00014634639527689658,1.8575614170592392,1.8575614170592427,1.7656028777181711
80,43.83348536491394,0.00017323968491638904,0.00017323968491638907,2.9358455858764805e-05,2.166978332445376,2.166978332445375,2.193953770043224,0.00022073132936071367,0.0002207313293607124,3.22868207460277e-05,2.161141201200031,2.161141201200037,2.1803699183361314
160,407.40289282798767,3.248181754841686e-05,3.248181754841556e-05,5.233799750638804e-06,2.4150651864330666,2.4150651864331243,2.4878454581076914,4.1350072861836e-05,4.13500728618358e-05,5.584753207585227e-06,2.4163296355078843,2.416329635507883,2.531379953097537


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.7448105812072754,0.010970869423552824,0.010970869423552817,0.002220784033960644,0.0,0.0,0.0,0.012832703402387926,0.01283270340238793,0.0015139714699816153,0.0,0.0,0.0
13,1.6945092678070068,0.00158031005911445,0.0015803100591144524,0.00027481909674983713,2.50601112036687,2.506011120366867,2.702444201049755,0.002149509690405335,0.002149509690405343,0.00035094734784528047,2.310890413760041,2.3108904137600366,1.8906809386127263
26,7.621436595916748,8.2643796182027e-05,8.264379618202046e-05,1.1798363739404378e-05,4.257157309937044,4.257157309937161,4.541823560406473,9.272953395757236e-05,9.272953395755786e-05,1.1672010424582566e-05,4.534834899856384,4.534834899856615,4.910129619193093
53,55.119377851486206,4.286817972106019e-06,4.286817972105523e-06,6.015008081566807e-07,4.1547518216463954,4.154751821646447,4.17903339162554,3.138761464403141e-06,3.138761464400374e-06,3.4614377540011574e-07,4.754115024203892,4.754115024204911,4.939788827080257
106,493.46668767929077,2.623401831286184e-07,2.6234018313233273e-07,3.6467324587843045e-08,4.030396448496701,4.0303964484761075,4.0438904098941455,1.2824037128273008e-07,1.282403712860799e-07,1.183605164180632e-08,4.6132729803573325,4.613272980318376,4.870111603449918


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.9484786987304688,0.001998660185774081,0.0019986601857740773,0.0005809696540389875,0.0,0.0,0.0,0.000869641779018805,0.0008696417790187248,0.0004365212169522496,0.0,0.0,0.0
10,2.6532230377197266,0.0005390183257013225,0.0005390183257013237,7.615295156532895e-05,1.890626976373973,1.8906269763739667,2.9314909494409056,0.0004240623673619953,0.00042406236736197765,3.8929699933494416e-05,1.0361447921823002,1.0361447921822273,3.4871086475360715
20,13.598253011703491,2.2708051173044636e-05,2.2708051173041814e-05,2.886674351261143e-06,4.569058519992218,4.569058519992401,4.7214196843879925,3.0631577924263226e-05,3.063157792422012e-05,3.2252585749517547e-06,3.7911848677826985,3.791184867784669,3.593384490750947
40,96.0284423828125,1.1800979481792924e-06,1.1800979481820362e-06,1.37935864976019e-07,4.266225384452619,4.266225384449085,4.387338836103169,1.833035350524839e-06,1.8330353505263221e-06,1.822606616129149e-07,4.06271317241343,4.062713172410233,4.145339713944756
80,860.2458829879761,4.923137393872732e-08,4.923137393938622e-08,5.53923692992262e-09,4.58318479551912,4.583184795503165,4.638166565129875,7.89687535641464e-08,7.896875355709292e-08,7.59001486050634e-09,4.536808879468008,4.536808879598038,4.585756689123419


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,2.4533603191375732,0.005105984877864625,0.005105984877864621,0.0006486668421444541,0.0,0.0,0.0,0.005783186838478576,0.005783186838478553,0.00013856582567829052,0.0,0.0,0.0
8,6.258267164230347,0.0002047064802771833,0.00020470648027717459,2.346994832528872e-05,4.640560586217719,4.640560586217779,4.788591124025488,0.0003019982370922202,0.00030199823709215466,1.2636164709917076e-05,4.259252679299417,4.259252679299725,3.454940938536165
16,36.55813026428223,6.156214069028291e-06,6.15621406903023e-06,6.169325812575207e-07,5.055369564301457,5.055369564300941,5.249558015744678,9.762792253790152e-06,9.76279225379032e-06,7.214965484062794e-07,4.951102485992998,4.951102485992661,4.130422344368869
32,271.99684047698975,1.109820460506152e-07,1.1098204605066945e-07,1.198286385436079e-08,5.79364518833958,5.793645188339329,5.68606818692462,1.375492942678083e-07,1.3754929423942659e-07,9.223567370589583e-09,6.149273188991357,6.149273189289064,6.289523837464895
64,2956.0408725738525,1.7499651182424512e-09,1.7499651228502101e-09,2.0363524497894202e-10,5.9868563301114195,5.986856326313426,5.878841653993332,1.3257966173758305e-09,1.3257965971860799e-09,8.502376583527595e-11,6.696945450224591,6.696945471896832,6.761314875448935


==> figures/LinAc2D_coriolis_vortex/errors_SUPG_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,3.086883306503296,0.002444132408956974,0.002444132408956976,0.000956093998577181,0.0,0.0,0.0,0.0014922392278474863,0.0014922392278475262,0.0005876297529948094,0.0,0.0,0.0
6,8.952323913574219,4.189402673656281e-05,4.189402673657356e-05,1.0427884709913517e-05,5.866434075243821,5.866434075243452,6.518634021202697,6.601799143318462e-05,6.601799143320904e-05,9.443706431556767e-06,4.498475783196628,4.498475783196133,5.95941043992685
13,61.14833307266235,4.436342810335975e-07,4.43634281033255e-07,6.621129722480399e-08,5.881993638723532,5.881993638724862,6.543525329083001,4.732783666363537e-07,4.732783666550263e-07,5.5243998567126087e-08,6.386527977306694,6.3865279772561445,6.649523201874649
26,386.94272804260254,2.00744719104119e-08,2.007447190801967e-08,2.7165246442144753e-09,4.465936910385114,4.465936910555923,4.607243355922492,3.2532884404571675e-08,3.2532884382163174e-08,3.74708046565773e-09,3.862718334337759,3.8627183353884003,3.881978881938679
53,4422.601632356644,2.2277465371118455e-10,2.2277467440916628e-10,2.973130053184324e-11,6.319956079774102,6.31995594915108,6.339423720373756,4.046936692039382e-10,4.0469366184980037e-10,4.719112042938218e-11,6.159652851933779,6.1596528764822605,6.142312454071852


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_GF_ord_4_N_0006.csv <==
t,div
0.0,0.004261525776450494
3.0333333333333274,8.144180941132915e-07
6.06666666666665,1.8149559835707503e-09
9.100000000000032,5.5105192372233816e-11
12.133333333333516,8.66291543984923e-12
15.166666666667,7.859530047669365e-12
18.200000000000248,7.856270707607226e-12
21.23333333333341,7.856323575190115e-12
24.26666666666657,7.856305845347572e-12
27.29999999999973,7.856311470098149e-12
30.33333333333289,7.856332039642821e-12
33.366666666666056,7.85632175583781e-12
36.39999999999922,7.856312145421112e-12
39.43333333333238,7.856316988739543e-12
42.46666666666554,7.85631655637302e-12
45.4999999999987,7.856333523472939e-12
48.53333333333186,7.856325536281947e-12
51.56666666666502,7.856333914266718e-12
54.59999999999818,7.856324602136723e-12
57.63333333333134,7.85629767370865e-12
60.666666666664504,7.856319663265052e-12
63.699999999997665,7.856330049439564e-12
66.73333333333083,7.856341972794774e-12
69.766666666664,7.856304231720669e-12
72.79999999999715,7.856313732959153e-12
75.83333333333032,7.856356619154152e-12
78.86666666666348,7.856314551417844e-12
81.89999999999664,7.856305729610356e-12
84.9333333333298,7.856332593879461e-12
87.96666666666296,7.856337944738942e-12
90.99999999999612,7.85630465839194e-12
94.03333333332928,7.856312475120147e-12
97.06666666666244,7.856331044754773e-12
100.01666666666227,7.856306175370799e-12


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_2_N_0020.csv <==
t,div
0.0,0.15227820772214784
3.0349999999999575,0.012944311757002433
6.069999999999893,0.010533407085551975
9.105000000000024,0.0021588230936999634
12.140000000000498,0.0008347872878828495
15.175000000000972,0.0003813821731037386
18.21000000000066,0.00012224176462274
21.245000000000058,8.870206954131179e-05
24.279999999999454,7.587110413046307e-05
27.31499999999885,7.534423476192931e-05
30.349999999998246,7.090990869544512e-05
33.38499999999863,7.134232043820822e-05
36.42000000000018,6.906758446994168e-05
39.45500000000173,6.874142638781173e-05
42.490000000003285,6.760088308864941e-05
45.52500000000484,6.676333457880329e-05
48.56000000000639,6.604703406004863e-05
51.59500000000794,6.5298865101347e-05
54.630000000009495,6.467253740596265e-05
57.66500000001105,6.405119871752925e-05
60.7000000000126,6.35005291462967e-05
63.73500000001415,6.297829308462174e-05
66.77000000001176,6.249684882746762e-05
69.805000000009,6.20491052840924e-05
72.84000000000624,6.163174782380404e-05
75.87500000000348,6.12437734125181e-05
78.91000000000072,6.088151606372783e-05
81.94499999999796,6.054385958934638e-05
84.9799999999952,6.022837462546761e-05
88.01499999999244,5.993359757546544e-05
91.04999999998968,5.965787158809813e-05
94.08499999998692,5.9399777959227344e-05
97.11999999998416,5.915801941223235e-05
100.00499999998154,5.894224667961091e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_2_N_0040.csv <==
t,div
0.0,0.04276871204445368
3.0324999999999465,0.001241188521335346
6.065000000000248,0.00010998066762167354
9.097500000000332,2.321336313873301e-05
12.129999999999729,1.256238933905451e-05
15.162499999999126,1.2086009980778583e-05
18.195000000000082,1.199468689532355e-05
21.227500000001633,1.1914759380006428e-05
24.260000000003185,1.1837676640019004e-05
27.292500000004736,1.1763744362940476e-05
30.325000000006288,1.1692554104094138e-05
33.357500000005906,1.1623887143972228e-05
36.39000000000315,1.1557573927255711e-05
39.42250000000039,1.1493452365772035e-05
42.45499999999763,1.1431383058971574e-05
45.487499999994874,1.1371239563562877e-05
48.519999999992116,1.1312907031361705e-05
51.55249999998936,1.1256280858007062e-05
54.5849999999866,1.1201265457869694e-05
57.61749999998384,1.1147773253032866e-05
60.649999999981084,1.1095723767737415e-05
63.682499999978326,1.1045042881397513e-05
66.71499999997557,1.0995662155459895e-05
69.74749999997282,1.094751826792888e-05
72.77999999997006,1.0900552522633527e-05
75.8124999999673,1.0854710352555638e-05
78.84499999996454,1.080994100278776e-05
81.87749999996178,1.0766197127562954e-05
84.90999999995903,1.072343453502741e-05
87.94249999995627,1.0681611869093405e-05
90.97499999995351,1.0640690406141674e-05
94.00749999995075,1.0600633790331567e-05
97.039999999948,1.0561407902470159e-05
100.0024999999453,1.0523858888875913e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_2_N_0080.csv <==
t,div
0.0,0.011079853812876754
3.031250000000124,1.800190727091996e-05
6.062499999999865,1.6023711614391961e-06
9.093750000000039,1.5977187850192882e-06
12.12500000000159,1.5960338753633342e-06
15.15625000000314,1.5943440723789483e-06
18.18750000000158,1.5926663282933051e-06
21.218749999998824,1.5910003695162558e-06
24.249999999996067,1.589346080905703e-06
27.28124999999331,1.5877033527613538e-06
30.312499999990553,1.5860720678221396e-06
33.3437499999878,1.5844520696808067e-06
36.37499999998504,1.5828432095556056e-06
39.406249999982286,1.581245335890786e-06
42.43749999997953,1.5796582862748715e-06
45.46874999997677,1.5780819121555153e-06
48.499999999974015,1.5765160524436827e-06
51.53124999997126,1.5749605566040849e-06
54.5624999999685,1.5734152792017458e-06
57.593749999965745,1.5718800729058023e-06
60.62499999996299,1.5703547937389732e-06
63.65624999996023,1.568839303525091e-06
66.68749999995748,1.5673334670107185e-06
69.71874999995472,1.5658371477946436e-06
72.74999999995197,1.5643502188320109e-06
75.78124999994921,1.5628725534657086e-06
78.81249999994645,1.561404025414484e-06
81.8437499999437,1.5599445133342166e-06
84.87499999994094,1.5584939012650108e-06
87.90624999993818,1.5570520703664494e-06
90.93749999993543,1.5556189109717075e-06
93.96874999993267,1.5541943100418906e-06
96.99999999992991,1.5527781563368232e-06
100.00124999992718,1.551384241308035e-06


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_3_N_0010.csv <==
t,div
0.0,0.07556918968439423
3.039999999999979,0.0034838677851997493
6.079999999999915,0.0001439277094934033
9.11999999999985,6.44531492154362e-05
12.159999999999785,5.351663061308627e-05
15.19999999999972,5.017747192801617e-05
18.24000000000005,4.772115622562861e-05
21.280000000000527,4.600630340379923e-05
24.320000000001002,4.468730379513063e-05
27.360000000001477,4.3659182547178406e-05
30.400000000001953,4.2851043570806495e-05
33.440000000001916,4.220959740364619e-05
36.48000000000131,4.169586166099792e-05
39.52000000000071,4.128001735659371e-05
42.5600000000001,4.093948026467188e-05
45.5999999999995,4.0657292902475935e-05
48.63999999999889,4.0420777956821876e-05
51.67999999999829,4.022045889960998e-05
54.71999999999768,4.004921806883381e-05
57.75999999999708,3.990166172984436e-05
60.79999999999647,3.9773652815794586e-05
63.83999999999587,3.9661972525538107e-05
66.87999999999731,3.95640775528977e-05
69.91999999999886,3.947792660985988e-05
72.96000000000042,3.9401856410099315e-05
76.00000000000198,3.933449261462933e-05
79.04000000000353,3.927468537655392e-05
82.08000000000509,3.9221462195372045e-05
85.12000000000664,3.917399295599513e-05
88.1600000000082,3.91315636163451e-05
91.20000000000975,3.9093556069183036e-05
94.2400000000113,3.9059432464899124e-05
97.28000000001286,3.902872280314177e-05
100.00000000001425,3.900380136202102e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_3_N_0020.csv <==
t,div
0.0,0.021624314034034645
3.0349999999999575,0.00024168166774089778
6.069999999999893,5.424141794652194e-05
9.105000000000024,4.307504980958532e-05
12.140000000000498,3.6797514843776695e-05
15.175000000000972,3.3090779315582536e-05
18.21000000000066,3.074279394633714e-05
21.245000000000058,2.915186378547749e-05
24.279999999999454,2.8006267942574523e-05
27.31499999999885,2.713816773779932e-05
30.349999999998246,2.6453886474852714e-05
33.38499999999863,2.5898834553773268e-05
36.42000000000018,2.543941805731755e-05
39.45500000000173,2.5053627627253526e-05
42.490000000003285,2.472611875676305e-05
45.52500000000484,2.4445610582308018e-05
48.56000000000639,2.420347444184553e-05
51.59500000000794,2.3992932230448777e-05
54.630000000009495,2.380857047407272e-05
57.66500000001105,2.3646022532285418e-05
60.7000000000126,2.3501745159302125e-05
63.73500000001415,2.3372852113125383e-05
66.77000000001176,2.3256985316037896e-05
69.805000000009,2.315221280522805e-05
72.84000000000624,2.3056946912390757e-05
75.87500000000348,2.2969878348986802e-05
78.91000000000072,2.288992300777982e-05
81.94499999999796,2.2816179074402608e-05
84.9799999999952,2.2747892451962097e-05
88.01499999999244,2.2684428965477504e-05
91.04999999998968,2.262525201635842e-05
94.08499999998692,2.2569904634215966e-05
97.11999999998416,2.2517995079836277e-05
100.00499999998154,2.2471529450866015e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_3_N_0040.csv <==
t,div
0.0,0.005870390080040293
3.0324999999999465,6.0626773746256064e-05
6.065000000000248,3.802248884235629e-05
9.097500000000332,2.873290879143792e-05
12.129999999999729,2.4254549944123913e-05
15.162499999999126,2.1686410051662962e-05
18.195000000000082,1.9983449888594462e-05
21.227500000001633,1.873853897496418e-05
24.260000000003185,1.7772637395815394e-05
27.292500000004736,1.699340915982361e-05
30.325000000006288,1.6346434125029317e-05
33.357500000005906,1.5796995573374428e-05
36.39000000000315,1.5322038918892926e-05
39.42250000000039,1.490588854366416e-05
42.45499999999763,1.453765505794832e-05
45.487499999994874,1.4209573074859848e-05
48.519999999992116,1.3915919121511554e-05
51.55249999998936,1.3652309654906082e-05
54.5849999999866,1.3415250241301647e-05
57.61749999998384,1.3201849368400184e-05
60.649999999981084,1.300963860630938e-05
63.682499999978326,1.283646030490363e-05
66.71499999997557,1.268039743420184e-05
69.74749999997282,1.2539729170553805e-05
72.77999999997006,1.2412901929050741e-05
75.8124999999673,1.2298509465668578e-05
78.84499999996454,1.219527817491309e-05
81.87749999996178,1.2102055358172443e-05
84.90999999995903,1.201779915301979e-05
87.94249999995627,1.194156945826954e-05
90.97499999995351,1.1872519509900508e-05
94.00749999995075,1.1809887962618943e-05
97.039999999948,1.175299136616045e-05
100.0024999999453,1.1702358672380097e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_4_N_0003.csv <==
t,div
0.0,0.060943543409072355
6.066666666666753,0.005108792539957937
12.133333333333008,0.0035151734316806495
18.19999999999959,0.002372507522578152
24.266666666667206,0.0015332548228737918
30.33333333333482,0.0009778797816271355
36.400000000002436,0.0006213392102795308
42.46666666667005,0.0003943775270350778
48.533333333337666,0.0002502449431920285
54.60000000000528,0.0001587747641534839
60.666666666672896,0.00010073656057166247
66.7333333333376,6.391308203097667e-05
72.79999999999875,4.0550063885411524e-05
78.8666666666599,2.5727232568070934e-05
84.93333333332104,1.6322794721669675e-05
90.9999999999822,1.0356092572062585e-05
97.06666666664334,6.570482897058378e-06
103.13333333330449,4.168680388156721e-06
109.19999999996564,2.6448425552273517e-06
115.26666666662679,1.6780346153305169e-06
121.33333333328794,1.064637591161807e-06
127.39999999994909,6.754642160192485e-07
133.46666666661025,4.2855086300242004e-07
139.5333333332714,2.718952238005734e-07
145.59999999993255,1.7250412566896221e-07
151.6666666665937,1.0944485483286787e-07
157.73333333325485,6.943652703456397e-08
163.799999999916,4.4053006812105953e-08
169.86666666657715,2.794828239283197e-08
175.9333333332383,1.773054521603692e-08
181.99999999989944,1.1247842244270892e-08
188.0666666665606,7.134854425191995e-09
194.13333333322174,4.5253473189463e-09
200.00666666654973,2.9117026748748863e-09


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_4_N_0006.csv <==
t,div
0.0,0.029585353420634338
3.0333333333333274,0.0011535005893308547
6.06666666666665,0.0009617193128868527
9.100000000000032,0.0007463610921479538
12.133333333333516,0.0005787451128774319
15.166666666667,0.00045213734973948463
18.200000000000248,0.00035478893068809536
21.23333333333341,0.0002794138620961866
24.26666666666657,0.00022121045323110234
27.29999999999973,0.00017654548484748915
30.33333333333289,0.0001424697707783576
33.366666666666056,0.00011655104835916692
36.39999999999922,9.68020542572506e-05
39.43333333333238,8.163379868527143e-05
42.46666666666554,6.981245686864181e-05
45.4999999999987,6.041183865421558e-05
48.53333333333186,5.276010738391487e-05
51.56666666666502,4.6384537181215907e-05
54.59999999999818,4.0960053227180144e-05
57.63333333333134,3.626594465594477e-05
60.666666666664504,3.215242495421662e-05
63.699999999997665,2.8516472224290317e-05
66.73333333333083,2.5285246535939286e-05
69.766666666664,2.2405146124159142e-05
72.79999999999715,1.983480336690494e-05
75.83333333333032,1.7540712830530058e-05
78.86666666666348,1.549455963737295e-05
81.89999999999664,1.367161668788555e-05
84.9333333333298,1.204979745173769e-05
87.96666666666296,1.060910092147305e-05
90.99999999999612,9.331284599640029e-06
94.03333333332928,8.199665482574805e-06
97.06666666666244,7.198989554794839e-06
100.01666666666227,6.33816244412681e-06


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_4_N_0013.csv <==
t,div
0.0,0.004229296983332894
3.030769230769221,0.0003388789054902867
6.061538461538441,0.00021448922690001367
9.092307692307662,0.00014019592948558582
12.123076923076882,9.561232087000539e-05
15.153846153846102,6.785938642426306e-05
18.184615384615824,4.97982925405203e-05
21.215384615385744,3.7530266907556415e-05
24.246153846155664,2.8882860720091685e-05
27.276923076925584,2.259984198389118e-05
30.307692307695504,1.7921809150639656e-05
33.338461538465424,1.4369003511317328e-05
36.369230769235344,1.1626270924551392e-05
39.400000000005264,9.47977518069837e-06
42.430769230775184,7.780545125980981e-06
45.4615384615451,6.422480589099735e-06
48.49230769231502,5.32852888987886e-06
51.52307692308494,4.441711772881864e-06
54.55384615385486,3.719161031832127e-06
57.58461538462478,3.128085535710046e-06
60.6153846153947,2.643008405912496e-06
63.64615384616462,2.243852988537498e-06
66.67692307693454,1.9146021982102797e-06
69.70769230770446,1.6423482736144437e-06
72.73846153847438,1.416610067768857e-06
75.7692307692443,1.228834574252279e-06
78.80000000001422,1.0720256991796654e-06
81.83076923078414,9.404610212598358e-07
84.86153846155406,8.294695185512412e-07
87.89230769232398,7.35251939473862e-07
90.9230769230939,6.547317826308867e-07
93.95384615386382,5.854293378695656e-07
96.98461538463374,5.253542640030802e-07
100.00000000001904,4.731631875852112e-07


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_OSS_ord_4_N_0026.csv <==
t,div
0.0,0.00046717682310444227
3.0307692307692204,1.8681741431708332e-05
6.061538461538441,1.3977426048053631e-05
9.092307692307912,1.383553719330266e-05
12.123076923077832,1.400120420232759e-05
15.153846153847752,1.3746544081859981e-05
18.184615384617672,1.3175279382224332e-05
21.215384615387592,1.244365201416108e-05
24.24615384615751,1.165378924528374e-05
27.27692307692743,1.0862464479391549e-05
30.30769230769735,1.009879568607524e-05
33.33846153846727,9.37642165989154e-06
36.36923076923719,8.700622070286492e-06
39.40000000000711,8.07227748529007e-06
42.43076923077703,7.4900314762252054e-06
45.46153846154695,6.951460668064227e-06
48.49230769231687,6.4537026853777945e-06
51.52307692308679,5.9937884955998115e-06
54.55384615385671,5.568813584140001e-06
57.58461538462663,5.176021365740225e-06
60.61538461539655,4.812839044612449e-06
63.64615384616647,4.476888023653994e-06
66.67692307693639,4.1659810340072015e-06
69.70769230770631,3.8781126828522535e-06
72.73846153847623,3.611447086794193e-06
75.76923076924615,3.364304573268835e-06
78.80000000001607,3.135148495571948e-06
81.83076923078599,2.922572685873426e-06
84.86153846155591,2.725289782250318e-06
87.89230769232583,2.542120509677626e-06
90.92307692309575,2.3719839109583693e-06
93.95384615386567,2.213888481919668e-06
96.98461538463559,2.0669241456163777e-06
100.00000000002089,1.930924066012109e-06


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_2_N_0020.csv <==
t,div
0.0,0.05915031697735612
3.0349999999999575,0.0024914598807827073
6.069999999999893,0.0001655049528138908
9.105000000000024,5.5440130733609115e-06
12.140000000000498,7.404914175403532e-07
15.175000000000972,7.654438700045077e-08
18.21000000000066,4.88734925883107e-08
21.245000000000058,4.661747558662195e-08
24.279999999999454,4.4359385765131486e-08
27.31499999999885,4.207406230128532e-08
30.349999999998246,3.983143346898165e-08
33.38499999999863,3.766447569024123e-08
36.42000000000018,3.558726781386154e-08
39.45500000000173,3.3604826086296563e-08
42.490000000003285,3.171780001478936e-08
45.52500000000484,2.9924735513123854e-08
48.56000000000639,2.8223140590617716e-08
51.59500000000794,2.6609984267467686e-08
54.630000000009495,2.5081982687547503e-08
57.66500000001105,2.363572143148947e-08
60.7000000000126,2.226772007158964e-08
63.73500000001415,2.097450659271979e-08
66.77000000001176,1.975264079939468e-08
69.805000000009,1.8598736972536133e-08
72.84000000000624,1.750948818445141e-08
75.87500000000348,1.6481673301690276e-08
78.91000000000072,1.5512167388767086e-08
81.94499999999796,1.4597963987816815e-08
84.9799999999952,1.3736157370092261e-08
88.01499999999244,1.2923960100574301e-08
91.04999999998968,1.2158697835947216e-08
94.08499999998692,1.1437819255824391e-08
97.11999999998416,1.0758890764561709e-08
100.00499999998154,1.0150273551275322e-08


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_2_N_0040.csv <==
t,div
0.0,0.02008495913627261
3.0324999999999465,2.800963772873836e-05
6.065000000000248,5.097436238835215e-08
9.097500000000332,1.4710012847742646e-08
12.129999999999729,1.433660908351699e-08
15.162499999999126,1.3663657383141747e-08
18.195000000000082,1.292870723291283e-08
21.227500000001633,1.2196309893121257e-08
24.260000000003185,1.148820978484722e-08
27.292500000004736,1.0812214981846097e-08
30.325000000006288,1.0170838591940843e-08
33.357500000005906,9.564339957131285e-09
36.39000000000315,8.99197465178248e-09
39.42250000000039,8.452512716422706e-09
42.45499999999763,7.94452377257439e-09
45.487499999994874,7.46644692800804e-09
48.519999999992116,7.0167240247835055e-09
51.55249999998936,6.593802531984158e-09
54.5849999999866,6.196180587486028e-09
57.61749999998384,5.82239302719595e-09
60.649999999981084,5.4710766466462205e-09
63.682499999978326,5.140888541568857e-09
66.71499999997557,4.830588130525465e-09
69.74749999997282,4.538982802870956e-09
72.77999999997006,4.264958506101003e-09
75.8124999999673,4.007472427569783e-09
78.84499999996454,3.765516485110828e-09
81.87749999996178,3.5381584563149566e-09
84.90999999995903,3.3245153402136656e-09
87.94249999995627,3.1237842265937626e-09
90.97499999995351,2.9351635735748968e-09
94.00749999995075,2.7579275293817145e-09
97.039999999948,2.5913951258185933e-09
100.0024999999453,2.438413890739269e-09


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_2_N_0080.csv <==
t,div
0.0,0.005453972260285811
3.031250000000124,2.2262342752184205e-06
6.062499999999865,4.065980960603763e-09
9.093750000000039,3.985113194506435e-09
12.12500000000159,3.801863315108985e-09
15.15625000000314,3.5933187020840945e-09
18.18750000000158,3.386618640012187e-09
21.218749999998824,3.1881998701837663e-09
24.249999999996067,2.9997910181849797e-09
27.28124999999331,2.821709508992962e-09
30.312499999990553,2.6537573806999156e-09
33.3437499999878,2.4955495234626335e-09
36.37499999998504,2.3466211367168296e-09
39.406249999982286,2.206468255647106e-09
42.43749999997953,2.0746296544864e-09
45.46874999997677,1.9506205271354956e-09
48.499999999974015,1.833993640424528e-09
51.53124999997126,1.7243113624884323e-09
54.5624999999685,1.6211774389919619e-09
57.593749999965745,1.5242038346970335e-09
60.62499999996299,1.4330199827748251e-09
63.65624999996023,1.3472812598258141e-09
66.68749999995748,1.2666689945795212e-09
69.71874999995472,1.190875874791475e-09
72.74999999995197,1.1196090535310696e-09
75.78124999994921,1.0526114476400502e-09
78.81249999994645,9.89616874452357e-10
81.8437499999437,9.30391608029036e-10
84.87499999994094,8.747063086527693e-10
87.90624999993818,8.223569708567268e-10
90.93749999993543,7.731387456528684e-10
93.96874999993267,7.268644352792003e-10
96.99999999992991,6.83357066635988e-10
100.00124999992718,6.428495881419653e-10


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_3_N_0010.csv <==
t,div
0.0,0.006746941806363659
3.039999999999979,2.5562539876841644e-05
6.079999999999915,4.048776411699169e-07
9.11999999999985,5.009816623331352e-09
12.159999999999785,6.308084687177754e-11
15.19999999999972,2.6064218479609916e-10
18.24000000000005,3.493813875860756e-10
21.280000000000527,3.707283528519389e-10
24.320000000001002,3.653702838128946e-10
27.360000000001477,3.50087616787421e-10
30.400000000001953,3.316198051311642e-10
33.440000000001916,3.126281495693992e-10
36.48000000000131,2.941295900165181e-10
39.52000000000071,2.7648974922664767e-10
42.5600000000001,2.598137807771212e-10
45.5999999999995,2.441061251438494e-10
48.63999999999889,2.2933303236970712e-10
51.67999999999829,2.154479645404179e-10
54.71999999999768,2.024017809506599e-10
57.75999999999708,1.9014368185238592e-10
60.79999999999647,1.7862778337300074e-10
63.83999999999587,1.6781013389990543e-10
66.87999999999731,1.5764609312551122e-10
69.91999999999886,1.480984445454373e-10
72.96000000000042,1.3912925488014091e-10
76.00000000000198,1.307033832534149e-10
79.04000000000353,1.2278642039612358e-10
82.08000000000509,1.1535073539451688e-10
85.12000000000664,1.0836479351317031e-10
88.1600000000082,1.0180163791736639e-10
91.20000000000975,9.563610833521425e-11
94.2400000000113,8.984433867424485e-11
97.28000000001286,8.440208983459855e-11
100.00000000001425,7.981386790317621e-11


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_3_N_0020.csv <==
t,div
0.0,0.0017060801038928887
3.0349999999999575,1.4488960025456136e-06
6.069999999999893,4.304181800627947e-09
9.105000000000024,2.2145994938825159e-10
12.140000000000498,2.087687293755791e-10
15.175000000000972,1.972550544678063e-10
18.21000000000066,1.8604421476764967e-10
21.245000000000058,1.7525872769492272e-10
24.279999999999454,1.649726603247829e-10
27.31499999999885,1.552147241232349e-10
30.349999999998246,1.4598627179391632e-10
33.38499999999863,1.372823812022193e-10
36.42000000000018,1.290785915915787e-10
39.45500000000173,1.2135768134711524e-10
42.490000000003285,1.1409002398942852e-10
45.52500000000484,1.0725578929603281e-10
48.56000000000639,1.0082735684313264e-10
51.59500000000794,9.478534057300859e-11
54.630000000009495,8.910340115903032e-11
57.66500000001105,8.376194957081617e-11
60.7000000000126,7.874057492719085e-11
63.73500000001415,7.401945270188755e-11
66.77000000001176,6.958157092895633e-11
69.805000000009,6.541019454319218e-11
72.84000000000624,6.14879302002377e-11
75.87500000000348,5.780040745340924e-11
78.91000000000072,5.4335301400694455e-11
81.94499999999796,5.107783693640858e-11
84.9799999999952,4.801572538106345e-11
88.01499999999244,4.513646270008881e-11
91.04999999998968,4.2429837427737245e-11
94.08499999998692,3.988613106334488e-11
97.11999999998416,3.7494998549810953e-11
100.00499999998154,3.535380413893235e-11


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_3_N_0040.csv <==
t,div
0.0,0.00012168608973005519
3.0324999999999465,2.519916016191838e-08
6.065000000000248,2.068444709206541e-11
9.097500000000332,5.61635397124848e-12
12.129999999999729,5.219135347851904e-12
15.162499999999126,4.923346498670458e-12
18.195000000000082,4.637852617894133e-12
21.227500000001633,4.361169928732792e-12
24.260000000003185,4.1027097318725165e-12
27.292500000004736,3.85952654050624e-12
30.325000000006288,3.6298140255364458e-12
33.357500000005906,3.413050574403013e-12
36.39000000000315,3.207094989967894e-12
39.42250000000039,3.018094458117879e-12
42.45499999999763,2.837703955085042e-12
45.487499999994874,2.6697560840808383e-12
48.519999999992116,2.511575817821463e-12
51.55249999998936,2.36148290014976e-12
54.5849999999866,2.2206613526649517e-12
57.61749999998384,2.0880363005427447e-12
60.649999999981084,1.964179643667208e-12
63.682499999978326,1.8474325635744375e-12
66.71499999997557,1.738009418554636e-12
69.74749999997282,1.6332793182842152e-12
72.77999999997006,1.5354867950601538e-12
75.8124999999673,1.4443839474425427e-12
78.84499999996454,1.3580660364004139e-12
81.87749999996178,1.2776503093161425e-12
84.90999999995903,1.2018586089838795e-12
87.94249999995627,1.1304546584818364e-12
90.97499999995351,1.0642668872057714e-12
94.00749999995075,9.990972587193967e-13
97.039999999948,9.39437242926378e-13
100.0024999999453,8.840648585126525e-13


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_4_N_0006.csv <==
t,div
0.0,0.004261525776450494
3.0333333333333274,3.516510319064786e-06
6.06666666666665,8.853574524350226e-08
9.100000000000032,1.2688530286315545e-07
12.133333333333516,1.3223823343040187e-07
15.166666666667,1.2510986684068775e-07
18.200000000000248,1.176673536242574e-07
21.23333333333341,1.1062533613200469e-07
24.26666666666657,1.0400219095621054e-07
27.29999999999973,9.777541737657484e-08
30.33333333333289,9.192144140813087e-08
33.366666666666056,8.641795154900257e-08
36.39999999999922,8.124396491592247e-08
39.43333333333238,7.637975364027528e-08
42.46666666666554,7.18067705983865e-08
45.4999999999987,6.750757978855089e-08
48.53333333333186,6.346578874830053e-08
51.56666666666502,5.966598619901583e-08
54.59999999999818,5.609368423138043e-08
57.63333333333134,5.2735261934638424e-08
60.666666666664504,4.9577914351851446e-08
63.699999999997665,4.6609601887844484e-08
66.73333333333083,4.381900739616079e-08
69.766666666664,4.1195490555852855e-08
72.79999999999715,3.8729047958428885e-08
75.83333333333032,3.641027528161647e-08
78.86666666666348,3.423033149359256e-08
81.89999999999664,3.218090474917918e-08
84.9333333333298,3.025418021977053e-08
87.96666666666296,2.84428122474491e-08
90.99999999999612,2.6739893641150173e-08
94.03333333332928,2.513893177679523e-08
97.06666666666244,2.3633822116703433e-08
100.01666666666227,2.225654347888113e-08


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_4_N_0013.csv <==
t,div
0.0,0.00033045807650637133
3.030769230769221,5.226197243598294e-08
6.061538461538441,5.938436091209992e-11
9.092307692307662,4.336435754736527e-11
12.123076923076882,4.0597673025294803e-11
15.153846153846102,3.817568593413645e-11
18.184615384615824,3.5904162002986147e-11
21.215384615385744,3.376777064997204e-11
24.246153846155664,3.175849457337591e-11
27.276923076925584,2.9869047909119194e-11
30.307692307695504,2.8092258201039435e-11
33.338461538465424,2.6420349723899076e-11
36.369230769235344,2.484806456498202e-11
39.400000000005264,2.3369984241041732e-11
42.430769230775184,2.1979104108693272e-11
45.4615384615451,2.0672138607730822e-11
48.49230769231502,1.9442017243046667e-11
51.52307692308494,1.8285052844734764e-11
54.55384615385486,1.719754809069542e-11
57.58461538462478,1.617395827005265e-11
60.6153846153947,1.5211785273409715e-11
63.64615384616462,1.430686908483626e-11
66.67692307693454,1.3455404061496398e-11
69.70769230770446,1.2654508551284068e-11
72.73846153847438,1.1901646889687877e-11
75.7692307692443,1.1193665627020858e-11
78.80000000001422,1.0527784703310873e-11
81.83076923078414,9.901389415661474e-12
84.86153846155406,9.31248816088881e-12
87.89230769232398,8.75821768419905e-12
90.9230769230939,8.237167437778277e-12
93.95384615386382,7.746879028829768e-12
96.98461538463374,7.286095218154827e-12
100.00000000001904,6.854792482645292e-12


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_GF_ord_4_N_0026.csv <==
t,div
0.0,3.528767370512925e-05
3.0307692307692204,3.7665422211892423e-10
6.061538461538441,1.1117604783309424e-12
9.092307692307912,1.0343530209938454e-12
12.123076923077832,9.728057172994254e-13
15.153846153847752,9.149929309893048e-13
18.184615384617672,8.607535475878985e-13
21.215384615387592,8.099513944968242e-13
24.24615384615751,7.618684394689249e-13
27.27692307692743,7.16349639857041e-13
30.30769230769735,6.743168972903781e-13
33.33846153846727,6.338492813645959e-13
36.36923076923719,5.968638109840056e-13
39.40000000000711,5.606781886691899e-13
42.43076923077703,5.276840342278261e-13
45.46153846154695,4.966982063063982e-13
48.49230769231687,4.665985474799967e-13
51.52307692308679,4.393215042646341e-13
54.55384615385671,4.1362991136084676e-13
57.58461538462663,3.886872877876229e-13
60.61538461539655,3.655138582960032e-13
63.64615384616647,3.4356805764128756e-13
66.67692307693639,3.230998980210701e-13
69.70769230770631,3.043449751916745e-13
72.73846153847623,2.8668618776783964e-13
75.76923076924615,2.6948463054367427e-13
78.80000000001607,2.5302429919075415e-13
81.83076923078599,2.3807261016693295e-13
84.86153846155591,2.2421985933591915e-13
87.89230769232583,2.106356594882421e-13
90.92307692309575,1.9841415614662286e-13
93.95384615386567,1.8644357019559412e-13
96.98461538463559,1.7516098095526826e-13
100.00000000002089,1.6545275491412723e-13


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_2_N_0020.csv <==
t,div
0.0,0.15227820772214784
3.0349999999999575,0.0011651314306307843
6.069999999999893,0.0006669314222130313
9.105000000000024,0.0005498105809585741
12.140000000000498,0.0004732536854732071
15.175000000000972,0.00042170432783817405
18.21000000000066,0.00038531955822291794
21.245000000000058,0.0003589419678835008
24.279999999999454,0.0003394489221326849
27.31499999999885,0.0003248286768468097
30.349999999998246,0.0003137275276135206
33.38499999999863,0.00030520782667697735
36.42000000000018,0.0002986064985379955
39.45500000000173,0.00029344694741804093
42.490000000003285,0.0002893818446074906
45.52500000000484,0.00028615493601549184
48.56000000000639,0.0002835750546765005
51.59500000000794,0.0002814981643412925
54.630000000009495,0.0002798147768510748
57.66500000001105,0.0002784410142607287
60.7000000000126,0.000277312175494199
63.73500000001415,0.00027637804736085247
66.77000000001176,0.0002755994473991133
69.805000000009,0.00027494564856288283
72.84000000000624,0.00027439244341664274
75.87500000000348,0.0002739206776433251
78.91000000000072,0.00027351513163351946
81.94499999999796,0.00027316366255202343
84.9799999999952,0.0002728565429605789
88.01499999999244,0.00027258594867825514
91.04999999998968,0.00027234556066037756
94.08499999998692,0.00027213025440701524
97.11999999998416,0.0002719358568220902
100.00499999998154,0.00027176733233047836


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_2_N_0040.csv <==
t,div
0.0,0.04276871204445368
3.0324999999999465,0.00011257603738521762
6.065000000000248,0.0001037565046199811
9.097500000000332,9.65400413642581e-05
12.129999999999729,9.079953731263398e-05
15.162499999999126,8.6089785213649e-05
18.195000000000082,8.213476578027727e-05
21.227500000001633,7.875223823481636e-05
24.260000000003185,7.581608457965172e-05
27.292500000004736,7.32357903030004e-05
30.325000000006288,7.094448218711916e-05
33.357500000005906,6.88915708835772e-05
36.39000000000315,6.703802393895855e-05
39.42250000000039,6.535321709506905e-05
42.45499999999763,6.381277240445435e-05
45.487499999994874,6.239703531999585e-05
48.519999999992116,6.108997817179715e-05
51.55249999998936,5.987839562721365e-05
54.5849999999866,5.87513046568375e-05
57.61749999998384,5.769949059344918e-05
60.649999999981084,5.671515934829748e-05
63.682499999978326,5.579166798287486e-05
66.71499999997557,5.492331387798059e-05
69.74749999997282,5.4105168264872404e-05
72.77999999997006,5.333294371743935e-05
75.8124999999673,5.260288784734609e-05
78.84499999996454,5.191169746370878e-05
81.87749999996178,5.1256448761203374e-05
84.90999999995903,5.063454022630981e-05
87.94249999995627,5.004364565272931e-05
90.97499999995351,4.94816752601881e-05
94.00749999995075,4.894674335297527e-05
97.039999999948,4.843714129078046e-05
100.0024999999453,4.796227193710638e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_2_N_0080.csv <==
t,div
0.0,0.011079853812876754
3.031250000000124,1.0588441067531483e-05
6.062499999999865,1.0470532748523763e-05
9.093750000000039,1.0358364414567783e-05
12.12500000000159,1.0251805206045434e-05
15.15625000000314,1.0150351328447818e-05
18.18750000000158,1.0053565354615282e-05
21.218749999998824,9.96106483369138e-06
24.249999999996067,9.872512913554461e-06
27.28124999999331,9.78761111446952e-06
30.312499999990553,9.706093590376034e-06
33.3437499999878,9.627722435494712e-06
36.37499999998504,9.552283846121606e-06
39.406249999982286,9.479584917345907e-06
42.43749999997953,9.409450984655318e-06
45.46874999997677,9.341723357599045e-06
48.499999999974015,9.276257430597996e-06
51.53124999997126,9.212921036973298e-06
54.5624999999685,9.151593065108356e-06
57.593749999965745,9.092162249910234e-06
60.62499999996299,9.034526131351075e-06
63.65624999996023,8.978590149715098e-06
66.68749999995748,8.92426685040114e-06
69.71874999995472,8.871475193950673e-06
72.74999999995197,8.82013993905318e-06
75.78124999994921,8.77019110951673e-06
78.81249999994645,8.721563511234298e-06
81.8437499999437,8.674196311162784e-06
84.87499999994094,8.628032656381323e-06
87.90624999993818,8.583019339103907e-06
90.93749999993543,8.539106488291046e-06
93.96874999993267,8.49624730502084e-06
96.99999999992991,8.454397814321382e-06
100.00124999992718,8.413916621268348e-06


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_3_N_0010.csv <==
t,div
0.0,0.07556918968439423
3.039999999999979,0.001082622143046026
6.079999999999915,0.000625096831685675
9.11999999999985,0.00042491330137296404
12.159999999999785,0.00031740147365817635
15.19999999999972,0.00025596160817955096
18.24000000000005,0.00022057981858767946
21.280000000000527,0.0002004228972039667
24.320000000001002,0.0001890357521053889
27.360000000001477,0.00018257811592593565
30.400000000001953,0.00017884496019925534
33.440000000001916,0.00017660947309618475
36.48000000000131,0.00017520107425594034
39.52000000000071,0.00017425535770020155
42.5600000000001,0.00017357389775561385
45.5999999999995,0.0001730478824683621
48.63999999999889,0.00017261698483601477
51.67999999999829,0.00017224724736529564
54.71999999999768,0.00017191915226099448
57.75999999999708,0.00017162115309601967
60.79999999999647,0.00017134614822169643
63.83999999999587,0.00017108954771276688
66.87999999999731,0.0001708482082606689
69.91999999999886,0.00017061984300176087
72.96000000000042,0.00017040269216148758
76.00000000000198,0.00017019533730775588
79.04000000000353,0.00016999659483900894
82.08000000000509,0.00016980545329043771
85.12000000000664,0.00016962103495472518
88.1600000000082,0.00016944257109209368
91.20000000000975,0.0001692693848357717
94.2400000000113,0.0001691008785645762
97.28000000001286,0.00016893652397248152
100.00000000001425,0.0001687926057016211


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_3_N_0020.csv <==
t,div
0.0,0.021624314034034645
3.0349999999999575,0.0006165659666626847
6.069999999999893,0.00028107905449781267
9.105000000000024,0.00016200534229097004
12.140000000000498,0.00011394607223849707
15.175000000000972,9.429417404492459e-05
18.21000000000066,8.623312535856947e-05
21.245000000000058,8.280741536315164e-05
24.279999999999454,8.125086760433019e-05
27.31499999999885,8.047546103837141e-05
30.349999999998246,8.004246846813468e-05
33.38499999999863,7.976750346717348e-05
36.42000000000018,7.956944641839116e-05
39.45500000000173,7.941096281356968e-05
42.490000000003285,7.927411368588194e-05
45.52500000000484,7.914991429046464e-05
48.56000000000639,7.903367322965216e-05
51.59500000000794,7.892282972081536e-05
54.630000000009495,7.88159144209019e-05
57.66500000001105,7.871203444093279e-05
60.7000000000126,7.861061109732305e-05
63.73500000001415,7.851124310270924e-05
66.77000000001176,7.84136336079116e-05
69.805000000009,7.831755045618189e-05
72.84000000000624,7.822280403736295e-05
75.87500000000348,7.812923461373551e-05
78.91000000000072,7.803670481579214e-05
81.94499999999796,7.794509499397955e-05
84.9799999999952,7.785430017036379e-05
88.01499999999244,7.776422790206687e-05
91.04999999998968,7.767479667686325e-05
94.08499999998692,7.75859346331825e-05
97.11999999998416,7.749757848609467e-05
100.00499999998154,7.74140073989339e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_3_N_0040.csv <==
t,div
0.0,0.005870390080040293
3.0324999999999465,0.0003355363579539485
6.065000000000248,0.00011814476168215315
9.097500000000332,5.313693829610433e-05
12.129999999999729,3.393059500651959e-05
15.162499999999126,2.9022704412620526e-05
18.195000000000082,2.7848432909447546e-05
21.227500000001633,2.7550812809601735e-05
24.260000000003185,2.7463002706199e-05
27.292500000004736,2.7426893366609494e-05
30.325000000006288,2.7402660775085442e-05
33.357500000005906,2.7379898091558566e-05
36.39000000000315,2.7356011800136535e-05
39.42250000000039,2.7330561086440416e-05
42.45499999999763,2.7303680665209257e-05
45.487499999994874,2.7275625756753755e-05
48.519999999992116,2.7246643083661453e-05
51.55249999998936,2.7216939768239957e-05
54.5849999999866,2.718668138984787e-05
57.61749999998384,2.7155997823522976e-05
60.649999999981084,2.712499022353884e-05
63.682499999978326,2.7093737237065165e-05
66.71499999997557,2.7062300057151136e-05
69.74749999997282,2.7030726388262742e-05
72.77999999997006,2.699905351207372e-05
75.8124999999673,2.696731064483698e-05
78.84499999996454,2.693552074669061e-05
81.87749999996178,2.6903701911823376e-05
84.90999999995903,2.6871868439089407e-05
87.94249999995627,2.6840031658342994e-05
90.97499999995351,2.680820056944234e-05
94.00749999995075,2.677638233880689e-05
97.039999999948,2.6744582686088527e-05
100.0024999999453,2.671353940135848e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_4_N_0006.csv <==
t,div
0.0,0.029585353420634338
3.0333333333333274,0.0004833337478196125
6.06666666666665,0.00021865484631568595
9.100000000000032,0.00017036253505663584
12.133333333333516,0.0001553273333758479
15.166666666667,0.00014619753631491022
18.200000000000248,0.00013879299322852793
21.23333333333341,0.00013230457337173505
24.26666666666657,0.0001265135643938833
27.29999999999973,0.0001213312286983783
30.33333333333289,0.00011670442790478891
33.366666666666056,0.00011259137920545342
36.39999999999922,0.00010895420497370069
39.43333333333238,0.00010575648034775645
42.46666666666554,0.00010296251487841502
45.4999999999987,0.00010053728684639884
48.53333333333186,9.844662764639316e-05
51.56666666666502,9.665749187549946e-05
54.59999999999818,9.513823839147957e-05
57.63333333333134,9.38588841982753e-05
60.666666666664504,9.279131053952815e-05
63.699999999997665,9.190941107750797e-05
66.73333333333083,9.118917947008494e-05
69.766666666664,9.060873912165931e-05
72.79999999999715,9.014832164907365e-05
75.83333333333032,8.979020280321657e-05
78.86666666666348,8.951860545339949e-05
81.89999999999664,8.931957907458435e-05
84.9333333333298,8.918086431393655e-05
87.96666666666296,8.909174995035642e-05
90.99999999999612,8.904292814882165e-05
94.03333333332928,8.902635252036451e-05
97.06666666666244,8.90351022363625e-05
100.01666666666227,8.906226789877239e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_4_N_0013.csv <==
t,div
0.0,0.004229296983332894
3.030769230769221,0.00016572645770705915
6.061538461538441,4.665414275104978e-05
9.092307692307662,2.2050361261555786e-05
12.123076923076882,1.6798660144144628e-05
15.153846153846102,1.581535633632733e-05
18.184615384615824,1.5637099862410766e-05
21.215384615385744,1.5605624055430284e-05
24.246153846155664,1.5598137451504624e-05
27.276923076925584,1.5591222177072276e-05
30.307692307695504,1.558104278987652e-05
33.338461538465424,1.5567671524498943e-05
36.369230769235344,1.5551810242007653e-05
39.400000000005264,1.5534114146262613e-05
42.430769230775184,1.5515087274515858e-05
45.4615384615451,1.549509825686119e-05
48.49230769231502,1.547441332975751e-05
51.52307692308494,1.5453224817988413e-05
54.55384615385486,1.5431672312277832e-05
57.58461538462478,1.540985775997051e-05
60.6153846153947,1.538785610269595e-05
63.64615384616462,1.536572278077508e-05
66.67692307693454,1.5343499054235113e-05
69.70769230770446,1.5321215801811115e-05
72.73846153847438,1.5298896252000683e-05
75.7692307692443,1.5276557960765346e-05
78.80000000001422,1.5254214253902738e-05
81.83076923078414,1.5231875285052969e-05
84.86153846155406,1.5209548817389873e-05
87.89230769232398,1.5187240803866083e-05
90.9230769230939,1.5164955820795288e-05
93.95384615386382,1.5142697393210846e-05
96.98461538463374,1.5120468240089439e-05
100.00000000001904,1.5098383057201447e-05


==> figures/LinAc2D_coriolis_vortex_long/div_err_time_SUPG_ord_4_N_0026.csv <==
t,div
0.0,0.00046717682310444227
3.0307692307692204,3.6141159568756034e-05
6.061538461538441,2.2693197103428117e-05
9.092307692307912,1.5701681158548874e-05
12.123076923077832,1.115583065108109e-05
15.153846153847752,8.060929190201723e-06
18.184615384617672,5.934399024507505e-06
21.215384615387592,4.478822970094632e-06
24.24615384615751,3.497140252518119e-06
27.27692307692743,2.8523454303655477e-06
30.30769230769735,2.4439006980697076e-06
33.33846153846727,2.1953408652786534e-06
36.36923076923719,2.0494984990898962e-06
39.40000000000711,1.9663121616158777e-06
42.43076923077703,1.9198105616426925e-06
45.46153846154695,1.8942096684482163e-06
48.49230769231687,1.8803241009769513e-06
51.52307692308679,1.8729415470524745e-06
54.55384615385671,1.8691420459893643e-06
57.58461538462663,1.867298978070533e-06
60.61538461539655,1.8665080018313442e-06
63.64615384616647,1.866266778005628e-06
66.67692307693639,1.8662967612713398e-06
69.70769230770631,1.8664442227775724e-06
72.73846153847623,1.8666252026102601e-06
75.76923076924615,1.866794803600464e-06
78.80000000001607,1.8669300015962366e-06
81.83076923078599,1.8670199871973545e-06
84.86153846155591,1.8670607218674376e-06
87.89230769232583,1.8670518620470346e-06
90.92307692309575,1.8669950199817014e-06
93.95384615386567,1.8668927809623448e-06
96.98461538463559,1.8667481521126785e-06
100.00000000002089,1.8665652826739484e-06


==> figures/LinAc2D_moving_source/errors_OSS_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.053476810455322266,6.512700128274878e-05,9.260967997676506e-05,0.00016682555202474897,0.0,0.0,0.0,6.512700128274878e-05,9.260967997676506e-05,0.00016682555202474897,0.0,0.0,0.0
20,0.40593624114990234,5.421935864656243e-05,5.4219046551045717e-05,9.019994992914795e-05,0.264447752707609,0.7723632548671596,0.8871417399883014,5.421935864656243e-05,5.4219046551045717e-05,9.019994992914795e-05,0.264447752707609,0.7723632548671596,0.8871417399883014
40,2.1668498516082764,1.9587902561395824e-05,1.9587926950616593e-05,2.3730976796372027e-05,1.4688451232375868,1.468835022502237,1.9263551477598546,1.9587902561395824e-05,1.9587926950616593e-05,2.3730976796372027e-05,1.4688451232375868,1.468835022502237,1.9263551477598546
80,14.885368824005127,5.213582392369439e-06,5.213615925255477e-06,5.937894140354009e-06,1.9096159917655164,1.9096085089455233,1.9987482062932431,5.213582392369439e-06,5.213615925255477e-06,5.937894140354009e-06,1.9096159917655164,1.9096085089455233,1.9987482062932431
160,134.50464987754822,1.3217518901044647e-06,1.3217854381242283e-06,1.4879312338147306e-06,1.9798236379434722,1.9797962998144707,1.9966435210254725,1.3217518901044647e-06,1.3217854381242283e-06,1.4879312338147306e-06,1.9798236379434722,1.9797962998144707,1.9966435210254725


==> figures/LinAc2D_moving_source/errors_OSS_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.06228947639465332,0.00020187042177966216,0.00015312288255706156,0.0005178806301313658,0.0,0.0,0.0,0.0001881929874822262,0.00010128412854325693,0.0006942655760351093,0.0,0.0,0.0
10,0.35712695121765137,4.024192744375288e-05,7.211993290185412e-05,7.335433051803661e-05,2.326658229468857,1.0862199344586112,2.8196655556119894,4.662902156689496e-05,2.0847017706779638e-05,9.761744992749863e-05,2.0129128082913192,2.2804952010014263,2.830276670020158
20,2.384263038635254,5.89197852778229e-06,5.892586450517012e-06,8.170853566007292e-06,2.7718753288450313,3.613425129916597,3.1663234366989537,5.4904849900209515e-06,5.492653109982133e-06,1.102023647744899e-05,3.086222660126753,1.924265926049126,3.146983882251975
40,15.630449056625366,9.011041182006073e-07,9.012038487272753e-07,1.5010559091457531e-06,2.708986455568395,2.708975639556575,2.444509083626206,1.1374049986947816e-06,1.137759559392173e-06,2.0445483734583e-06,2.2711875423727523,2.27130747313128,2.4303010801211813
80,95.34109163284302,1.8912482681860946e-07,1.8903652661387236e-07,2.9734093808892793e-07,2.2523550507006993,2.2531884484657505,2.3357877001629697,2.5733065230845745e-07,2.572136253703983e-07,4.038054375176539e-07,2.144050828705468,2.1451567341520277,2.3400499542475037


==> figures/LinAc2D_moving_source/errors_OSS_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,0.03357529640197754,0.0002538538831478278,0.0002976130649893627,0.0006555205101446806,0.0,0.0,0.0,0.00019165787868232563,0.00029896641664869597,0.0010663363632358407,0.0,0.0,0.0
6,0.1773831844329834,6.905697433188415e-05,8.596109023332479e-05,7.153598841113442e-05,1.8781392985035934,1.7916821755537544,3.1958997982890107,5.0875561036293096e-05,5.47748060030648e-05,5.6660161617521805e-05,1.913488601672144,2.448399058683808,4.234184063938932
13,1.3595716953277588,2.721184421458101e-06,2.620621307423714e-06,2.0360192461596714e-06,4.182497331454445,4.514393395394299,4.603272960607598,2.5301836903885267e-06,2.158570143898923e-06,2.5143781842505943e-06,3.8814407846156955,4.18239343387946,4.028823790990515
26,10.064787149429321,9.472776330476752e-08,9.46060184514e-08,1.2275221889499924e-07,4.844303604495511,4.7918331171294835,4.051930190692111,9.254575606119416e-08,9.230884907167794e-08,1.9629462549595506e-07,4.772931484731161,4.547463207842348,3.6791090821233707
53,77.06761407852173,5.533507123189074e-09,4.007073633247943e-09,7.342229961416864e-09,3.9879300145975614,4.43931538313242,3.9547086851095923,6.791850316077221e-09,4.641797111586673e-09,1.1511211606423495e-08,3.6675045381922726,4.19834010833458,3.9824679246522967


==> figures/LinAc2D_moving_source/errors_OSS_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
2,0.030845165252685547,0.0005378300104856004,0.0003996283444216475,0.0008067717175585848,0.0,0.0,0.0,0.00043250923565065446,0.0007931450957523517,0.0008907704315448668,0.0,0.0,0.0
5,0.24526143074035645,4.6510434667994686e-05,2.670525053741128e-05,3.505773680367753e-05,2.6714947238480318,2.9528562133290768,3.4225429942410397,3.5786779853291935e-05,2.003974837481596e-05,3.0143690449695904e-05,2.719688245439944,4.014324632605728,3.6954549408903086
10,1.5658257007598877,7.880943429827619e-07,1.1527055600876264e-06,8.875621073902692e-07,5.883042267127741,4.5340274669061085,5.303740977884925,4.804720207842587e-07,5.667585573575114e-07,1.4216159642819224e-06,6.21883050224336,5.14398631445109,4.406252362200955
20,14.121719121932983,2.3298295996581788e-08,2.2820858741537952e-08,2.2873451518261325e-08,5.080071998187938,5.658527156010568,5.278102091426152,2.5265150727926347e-08,2.3990484772908698e-08,3.713666399392855e-08,4.249231729332875,4.562200053644343,5.258543754298865
40,87.77083325386047,3.852015987344303e-09,1.232673505082449e-09,2.708556064040746e-09,2.596538846080687,4.210490448102882,3.0780782210775257,6.069629039698656e-09,1.4167636384113244e-09,1.6611900449432782e-09,2.057468536440282,4.081791314629447,4.482555186701257


==> figures/LinAc2D_moving_source/errors_OSS_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.0379786491394043,0.00023441056944495343,0.0002226456186786239,0.0009492032996993393,0.0,0.0,0.0,0.00023441056944495343,0.0002226456186786239,0.0009492032996993393,0.0,0.0,0.0
20,0.22170662879943848,0.00014028805338910701,0.0001402879748650518,0.0002443242802751651,0.7406454639936711,0.6663578720127,1.9579198739610961,0.00014028805338910701,0.0001402879748650518,0.0002443242802751651,0.7406454639936711,0.6663578720127,1.9579198739610961
40,1.5881755352020264,4.290492755917878e-05,4.2904869341180716e-05,5.257138997525108e-05,1.7091769041013682,1.7091780541794186,2.216447456749753,4.290492755917878e-05,4.2904869341180716e-05,5.257138997525108e-05,1.7091769041013682,1.7091780541794186,2.216447456749753
80,12.930281639099121,1.0959284025988602e-05,1.095924647872586e-05,1.2655011314397038e-05,1.968989798767684,1.9689927839444594,2.0545690826217338,1.0959284025988602e-05,1.095924647872586e-05,1.2655011314397038e-05,1.968989798767684,1.9689927839444594,2.0545690826217338
160,115.49245691299438,2.753205651048924e-06,2.753172993931884e-06,3.137927338389339e-06,1.9929692682233868,1.9929814380542923,2.0118249464446656,2.753205651048924e-06,2.753172993931884e-06,3.137927338389339e-06,1.9929692682233868,1.9929814380542923,2.0118249464446656


==> figures/LinAc2D_moving_source/errors_OSS_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.03606414794921875,0.000265145520566376,0.00027367164508124186,0.0007666370699843855,0.0,0.0,0.0,0.0003163483232457601,0.00033167119230955225,0.0006014767121053053,0.0,0.0,0.0
10,0.18725109100341797,0.0002135121327744635,0.00012138346117399263,0.00015416537956590583,0.31246632247355327,1.1728741019996987,2.3140649397898345,0.00027226350646508896,8.96857564329044e-05,0.00014837306113325014,0.2165103290727643,1.886802925750485,2.01927970285385
20,1.319260835647583,4.335478788984519e-05,4.335640817962523e-05,3.434630282146529e-05,2.3000548214535477,1.4852547158122453,2.1662521053063504,5.1153279489865696e-05,5.116008493883362e-05,4.3283642393298846e-05,2.412104979298001,0.8098602202698147,1.777335362889204
40,9.501745462417603,9.492753401557495e-06,9.49325714505157e-06,7.239894581424724e-06,2.1912928153238873,2.1912701756862263,2.2461142139250434,1.1271275961638365e-05,1.1273689658454421e-05,9.486817327005093e-06,2.1821758909696434,2.182058900760568,2.189825836759444
80,73.67418932914734,1.958706487784198e-06,1.9587429937419975e-06,1.6959682189636023e-06,2.2769253800494136,2.2769750478366984,2.093859555436653,2.3325368808238984e-06,2.332816902724669e-06,2.244086729058779e-06,2.272679047151836,2.272814775543624,2.079795733640077


==> figures/LinAc2D_moving_source/errors_OSS_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,0.02476644515991211,0.0002864883669360436,0.00037168535788241887,0.0008453373647319613,0.0,0.0,0.0,0.00021032508594912355,0.00037814893631872245,0.000711971891818094,0.0,0.0,0.0
6,0.1329202651977539,0.00018886772260595083,0.00020568045741942539,0.00025176135933990454,0.6011003915415726,0.8536771322617417,1.7474703465057042,0.00022662883637716255,0.00023655439961815986,0.00023786031152114257,-0.10771050830893455,0.676782567383517,1.581705716500868
13,0.8746838569641113,1.019399227232792e-05,9.946212971076351e-06,1.9760938026670743e-05,3.7755904211967213,3.9177076164478324,3.2912671630063524,1.4700295910492624e-05,1.4533083311114273e-05,2.5819347253077087e-05,3.5378708585274716,3.608105311888179,2.8719458238471374
26,6.339560270309448,7.697168963034787e-07,7.697028365371381e-07,6.455486267915261e-07,3.727247437764315,3.691773853759164,4.935981848717418,1.2038897204640286e-06,1.2038732463666701e-06,7.397941763861599e-07,3.610070047653505,3.5935854084012573,5.125184773959456
53,55.1846718788147,4.3632504733690905e-08,4.3433514836138285e-08,2.4512281908575233e-08,4.0301025318478825,4.036495094208078,4.592737270525568,7.022158178187455e-08,7.000755008527015e-08,2.0566584083501955e-08,3.9899968862944353,3.9942638584378156,5.030507784434475


==> figures/LinAc2D_moving_source/errors_OSS_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
2,0.02792215347290039,0.0006685237217781245,0.0005107043775819642,0.001042134195407953,0.0,0.0,0.0,0.00023243410617251913,0.0006959687155416775,0.00035642048680287566,0.0,0.0,0.0
5,0.18946576118469238,6.848173974855185e-05,6.439910758527958e-05,0.00011879263534946414,2.486661345594754,2.2598625716398972,2.3700409835644023,5.735902895061319e-05,7.993264145390885e-05,0.00014412494899246285,1.527109742308614,2.361827242082254,0.9881476701474076
10,1.3363983631134033,5.237482270560325e-06,2.837337685890759e-06,4.246267331862351e-06,3.708773992983828,4.504430927872452,4.806106385857117,8.962915735625e-06,3.3114916798713694e-06,3.070408582982724e-06,2.6779805619954122,4.593231626745829,5.552745637521195
20,7.8877973556518555,1.517284896252648e-07,1.5166851939831132e-07,1.9092848134997233e-07,5.109309548281242,4.225544289967166,4.47509096685064,2.4036004804727167e-07,2.402269377392936e-07,2.4221246539474207e-07,5.220699112804114,3.785011392277072,3.6640856296035893
40,57.75470566749573,6.0353784934225714e-09,4.72034574649215e-09,9.040714744461232e-09,4.651903942753453,5.005885322837322,4.400451685219244,9.2835170537835e-09,7.036057033775231e-09,1.3115182403102156e-08,4.69438183225556,5.093486948606758,4.206963337283802


==> figures/LinAc2D_moving_source/errors_SUPG_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.08560347557067871,8.005290122181628e-05,8.767620638875231e-05,0.00015692465401142704,0.0,0.0,0.0,8.005290122181628e-05,8.767620638875231e-05,0.00015692465401142704,0.0,0.0,0.0
20,0.5329582691192627,5.4828920400819915e-05,5.4828850924144004e-05,8.686189906636717e-05,0.5460166220614169,0.6772501378439383,0.8532766280919443,5.4828920400819915e-05,5.4828850924144004e-05,8.686189906636717e-05,0.5460166220614169,0.6772501378439383,0.8532766280919443
40,3.1988236904144287,1.9569302375387053e-05,1.9569358504925536e-05,2.3572539535865336e-05,1.4863447404296959,1.486338774316224,1.8816163023077217,1.9569302375387053e-05,1.9569358504925536e-05,2.3572539535865336e-05,1.4863447404296959,1.486338774316224,1.8816163023077217
80,23.375407934188843,5.2158278677066e-06,5.215868776811614e-06,5.93103474495036e-06,1.9076241625804502,1.9076169851852767,1.9907514640840795,5.2158278677066e-06,5.215868776811614e-06,5.93103474495036e-06,1.9076241625804502,1.9076169851852767,1.9907514640840795
160,119.49053812026978,1.3223589365989117e-06,1.3223964788319678e-06,1.4879849484986068e-06,1.9797824284364174,1.9797527857916002,1.9949238902093618,1.3223589365989117e-06,1.3223964788319678e-06,1.4879849484986068e-06,1.9797824284364174,1.9797527857916002,1.9949238902093618


==> figures/LinAc2D_moving_source/errors_SUPG_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.1015474796295166,0.00024372723775537567,0.00014319268304356162,0.0004944295931960541,0.0,0.0,0.0,0.00026310855193479514,8.548336401084224e-05,0.0006586558790208574,0.0,0.0,0.0
10,0.42386603355407715,4.006955753776373e-05,7.023911298383254e-05,6.911925950312342e-05,2.6046890043413002,1.0276112436847065,2.838605429108894,4.650814685840999e-05,1.87397079779774e-05,9.084436183977053e-05,2.5001027806501166,2.1895452116564234,2.8580560294361637
20,2.527445077896118,5.252048065550827e-06,5.2523260333831405e-06,5.977788079704257e-06,2.931554554486266,3.7412462477710666,3.531404103892133,4.688731687879888e-06,4.689456778904958e-06,7.864337282330276e-06,3.3102138275853124,1.9986057541120403,3.529999876075033
40,18.474292993545532,6.809242665989638e-07,6.80900537601199e-07,7.353289411796816e-07,2.947313865905833,2.947440495624537,3.023150079573114,8.384217788842359e-07,8.383829967178214e-07,9.779282537647285e-07,2.483449625376433,2.483739449418427,3.0075246666219426
80,89.13856077194214,1.1280268189211666e-07,1.1271725968893449e-07,8.313799956833715e-08,2.593692980164127,2.5947356289688734,3.1448098278674794,1.4681936345123926e-07,1.467036855025711e-07,1.112279164002472e-07,2.5136339405489707,2.5147043428357856,3.1362096984288823


==> figures/LinAc2D_moving_source/errors_SUPG_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,0.05109572410583496,0.0002756457133963624,0.00033757102407713644,0.0006355636839913688,0.0,0.0,0.0,0.00022562986600717572,0.00038243203600658653,0.0010111930567625934,0.0,0.0,0.0
6,0.23020029067993164,6.894852748364852e-05,8.630319312986516e-05,6.788976069330622e-05,1.99922352015251,1.9677052296888982,3.2267707866268003,4.8400685516044846e-05,5.4586029843112724e-05,5.2048534846695836e-05,2.2208586598085893,2.808599705953502,4.280057099751811
13,1.6166400909423828,2.668313338640625e-06,2.464237568517024e-06,1.9007742755718432e-06,4.205840936076697,4.599108440305061,4.6245094008384715,2.266697946470748e-06,1.8324438243298492e-06,2.2332248855145573e-06,3.959169539630913,4.389772213637645,4.072388963951652
26,11.190446853637695,9.267938809328417e-08,9.254683536529861e-08,1.0552655644407549e-07,4.847535762190307,4.7348138796406065,4.170909203118745,8.680497538919765e-08,8.655288631103664e-08,1.6774266609130875e-07,4.706670608547154,4.404043230860217,3.73480694114141
53,65.14349412918091,5.596531830432623e-09,3.98682623877161e-09,6.529051663661833e-09,3.9413328192414707,4.415529034861884,3.9072156764438564,6.79127775437999e-09,4.524314831695456e-09,1.0003761008431589e-08,3.5777048294040052,4.143932386630824,3.9588433586633407


==> figures/LinAc2D_moving_source/errors_SUPG_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
2,0.049630165100097656,0.0005706382112607433,0.00041826493050094426,0.0007770330067843944,0.0,0.0,0.0,0.00047025632685304274,0.0008205885241330624,0.0008624734264801939,0.0,0.0,0.0
5,0.28098273277282715,4.669965679419089e-05,2.6109211147505615e-05,3.378272398655218e-05,2.731686025830187,3.027234447205418,3.4219851549344535,3.23363441862595e-05,1.699730875946739e-05,2.8796370419618403e-05,2.9216557851516454,4.231153537912571,3.71012700248125
10,1.8382344245910645,7.488015334245947e-07,1.154121170697401e-06,7.383446093588938e-07,5.962684747742105,4.49969226434595,5.515847524751805,4.123027517300794e-07,5.336131790382152e-07,1.113075386126716e-06,6.293308682772884,4.993368229240643,4.693263769906086
20,15.26862120628357,2.1762765157143537e-08,2.121641391613654e-08,1.822758646077719e-08,5.1046496084639505,5.765470062933662,5.340098876059247,2.1321635030524966e-08,1.9914788500991012e-08,2.7516635593516033e-08,4.273314110648576,4.743882235077664,5.338103411042876
40,113.61435294151306,3.929048726453905e-09,1.172205683082294e-09,2.716905363493422e-09,2.4696099110206804,4.177883184676813,2.7460873259081313,5.872299781019565e-09,1.271925951346298e-09,2.015324756057975e-09,1.8603205493348727,3.9687535703399965,3.7712198420334597


==> figures/LinAc2D_moving_source/errors_SUPG_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.08179736137390137,0.00021369152058293875,0.00018631315974016203,0.0009125967905983098,0.0,0.0,0.0,0.00021369152058293875,0.00018631315974016203,0.0009125967905983098,0.0,0.0,0.0
20,0.5243015289306641,0.000127012450625851,0.0001270124811346493,0.00024964456076180655,0.7505597353381154,0.5527593055817605,1.8701021064801393,0.000127012450625851,0.0001270124811346493,0.00024964456076180655,0.7505597353381154,0.5527593055817605,1.8701021064801393
40,3.1127099990844727,4.1463202642373624e-05,4.1463166926571144e-05,5.420526650755078e-05,1.615066466242904,1.6150680554999988,2.203370539946805,4.1463202642373624e-05,4.1463166926571144e-05,5.420526650755078e-05,1.615066466242904,1.6150680554999988,2.203370539946805
80,18.577214002609253,1.0813548989236188e-05,1.0813515617890969e-05,1.2868585135440138e-05,1.9389914644111899,1.9389946739555979,2.0745795865763164,1.0813548989236188e-05,1.0813515617890969e-05,1.2868585135440138e-05,1.9389914644111899,1.9389946739555979,2.0745795865763164
160,189.0795590877533,2.7369694547987044e-06,2.736937417373881e-06,3.1659862144915476e-06,1.9821888518602209,1.9822012870740902,2.023126563295624,2.7369694547987044e-06,2.736937417373881e-06,3.1659862144915476e-06,1.9821888518602209,1.9822012870740902,2.023126563295624


==> figures/LinAc2D_moving_source/errors_SUPG_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.08922100067138672,0.0002713558020825751,0.00020233847390807417,0.0006957440263456604,0.0,0.0,0.0,0.00029007014043637305,0.0002332042204598646,0.0004806000526911833,0.0,0.0,0.0
10,0.5259425640106201,0.00018071739178530838,0.00011271462102819098,0.00016026377267714236,0.5864504022541833,0.8440959990246878,2.1181082727791054,0.00023049032478088922,7.615862740285032e-05,0.00014121130020074713,0.3316956010535863,1.6145145157501761,1.766981264126238
20,2.3989453315734863,3.085249792868515e-05,3.085288522611269e-05,2.8509233319000097e-05,2.550276149238926,1.869197354760264,2.490947196445567,3.624876556851943e-05,3.6251494327866525e-05,3.470675086184079e-05,2.6687024214720876,1.0709670114876144,2.024567326538766
40,17.52212953567505,5.07549478269116e-06,5.075497001232454e-06,6.679347024995254e-06,2.60376692501186,2.603784404716635,2.093650265903398,6.00895202029939e-06,6.00908776614863e-06,8.517620471537186e-06,2.5927465582515015,2.592822567364427,2.026693958090285
80,74.4369204044342,7.139698990673626e-07,7.13957585182807e-07,1.332322861546024e-06,2.8296133130307317,2.8296388261129866,2.3257633384935925,8.509987713685903e-07,8.509768572749087e-07,1.72218014520318e-06,2.8198844482943963,2.819954190636693,2.3062143868068703


==> figures/LinAc2D_moving_source/errors_SUPG_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,0.04691672325134277,0.00028999625711039525,0.00038968462161079377,0.0008022692263722117,0.0,0.0,0.0,0.00023116071912594494,0.0003605386088083765,0.0006836448903317342,0.0,0.0,0.0
6,0.21522045135498047,0.0001732896181150808,0.00019163453267349338,0.000222611258466386,0.7428490555913828,1.023949439443832,1.8495599008989165,0.00020087091385431125,0.00021364663272961472,0.00019796285775590527,0.20262758647942472,0.7549271818862965,1.7880173581890215
13,1.359955072402954,9.541874104917155e-06,8.81378364490781e-06,1.6732482364267878e-05,3.7497572314574326,3.9825575967217173,3.3472697613541147,1.3400892230911546e-05,1.2558749205703665e-05,2.1035511915501896e-05,3.5015217273033867,3.665213259846684,2.8995042576334105
26,11.62663745880127,6.611156582652808e-07,6.610991061289808e-07,5.997169470527918e-07,3.8512980617201658,3.736823013565286,4.8022259418436635,1.0226503254107882e-06,1.0226314974719741e-06,6.491776202460915e-07,3.711944224331482,3.618334512983587,5.018069852147676
53,65.07117223739624,3.815812580584678e-08,3.79190584687458e-08,2.4474434399775812e-08,4.00478599826856,4.013575505800591,4.491504466403216,6.072408277522915e-08,6.04645171006944e-08,1.880229436238036e-08,3.964940831461446,3.9709297222650854,4.972971716710401


==> figures/LinAc2D_moving_source/errors_SUPG_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
2,0.045003652572631836,0.0006732556304067705,0.00047597569096644103,0.0009829915923598438,0.0,0.0,0.0,0.00016482071240445805,0.0005984925243205265,0.0004204277457063582,0.0,0.0,0.0
5,0.30730128288269043,7.326094470420404e-05,5.4866383674839105e-05,9.917665218687964e-05,2.4207354336678493,2.357838911410054,2.5032425426889775,6.318409263205011e-05,6.18020678294034e-05,9.909326578361565e-05,1.0463990169053043,2.477900442861567,1.5772408250159207
10,1.7581264972686768,3.76509682948478e-06,2.590050406747824e-06,3.4872279462817674e-06,4.2822854315748105,4.404870408184413,4.8298479509001275,6.276019921934306e-06,2.687697590439667e-06,2.0262737359320468e-06,3.3316395510340304,4.523212384155695,5.611886026746869
20,13.125860929489136,1.2425322470663084e-07,1.241760655167619e-07,1.4789972660432416e-07,4.921331768899378,4.382521144198072,4.559389379758026,1.8326429316041464e-07,1.830998552227521e-07,1.5701047687418454e-07,5.0978523052287565,3.87566826515471,3.6898963512013543
40,104.48436903953552,5.928623591322823e-09,4.52431573528561e-09,7.231211830556001e-09,4.389442281041065,4.778543702727408,4.354238136287086,8.767794362616366e-09,6.549167514951024e-09,9.212722104435372e-09,4.385567949153862,4.805175307318534,4.091089523381324


==> figures/LinAc2D_source_vortex_dirichlet/divergenceGF_discretization_SUPG_error_ord2.csv <==
N,err,ord,err_nbr,ord_nbr
20,0.035032038060956616,0.0,0.03503201886594974,0.0
40,0.014393597473368306,1.2832477042441213,0.014393594892430136,1.283247172443933
80,0.004691578902455075,1.6172817843965877,0.0046915765403120705,1.6172822520812322
160,0.0012881001353234334,1.8648287774294388,0.0012880962130293009,1.864832444098713
320,0.00033100514361399254,1.9603192102510596,0.00033099762942676215,1.960347568369123


==> figures/LinAc2D_source_vortex_dirichlet/divergenceGF_discretization_SUPG_error_ord3.csv <==
N,err,ord,err_nbr,ord_nbr
10,0.014355196360010787,0.0,0.014355161025406111,0.0
20,0.0031644882609853774,2.181528943802785,0.0031644882600318234,2.1815253931107703
40,0.0005577071733602485,2.5043924834237807,0.0005577067064290649,2.5043936908623197
80,5.197182431891698e-05,3.4237062207813307,5.196894434552165e-05,3.4237849608128146
160,3.7108912661484097e-06,3.8078920675244574,3.690310030622926e-06,3.815835823278961


==> figures/LinAc2D_source_vortex_dirichlet/divergenceGF_discretization_SUPG_error_ord4.csv <==
N,err,ord,err_nbr,ord_nbr
6,0.005505326651529707,0.0,0.00544629869725357,0.0
13,0.0017296639888538963,1.4974186286300293,0.0017296637339005653,1.4834767514996052
26,0.00017695639873521792,3.2890259660158487,0.0001769561844440968,3.2890275004415273
53,1.237166348334171e-05,3.735624807761767,1.2370271172516364e-05,3.7357811351715515
106,1.002598760737054e-06,3.625223235801764,9.93947882295926e-07,3.637563110208758


==> figures/LinAc2D_source_vortex_dirichlet/divergenceGF_discretization_SUPG_error_ord5.csv <==
N,err,ord,err_nbr,ord_nbr
5,0.004196412371349092,0.0,0.004137128270229609,0.0
10,0.0011704605310398244,1.8420801687300619,0.0011704604624881991,1.8215534867001129
20,8.982215786649353e-05,3.703861094595469,8.982208397977331e-05,3.7038621968451673
40,4.522646437207336e-06,4.311832260261759,4.521874208027131e-06,4.312077430676525
80,1.669565242109262e-07,4.759622839878792,1.5606926626495615e-07,4.856662489393053


==> figures/LinAc2D_source_vortex_dirichlet/divergenceGF_discretization_SUPG_error_ord6.csv <==
N,err,ord,err_nbr,ord_nbr
4,0.005044540782641963,0.0,0.0049852848398801025,0.0
8,0.0007054664566898671,2.838073550386291,0.0007052872594333025,2.821393053299204
16,5.0074426831459326e-05,3.816431579938847,5.007438680690082e-05,3.816066224047884
32,1.7735783841376968e-06,4.81933900517913,1.7730120161435132e-06,4.8197986305311495
64,4.6161251340411195e-08,5.26383694891981,3.3472335821762415e-08,5.727089272484698


==> figures/LinAc2D_source_vortex_dirichlet/divergenceGF_discretization_SUPG_error_ord7.csv <==
N,err,ord,err_nbr,ord_nbr
3,0.003971594892097747,0.0,0.003930182970513526,0.0
6,0.00043216825330662635,3.200053471464315,0.00042934252230228116,3.1943955087984346
13,4.54053328900815e-05,2.9141423850289825,4.540531686517273e-05,2.905658551769313
26,9.857738463148836e-07,5.525461237646532,9.854006976951642e-07,5.526006940551622
53,2.2299093027233436e-08,5.320002189658755,1.157844160643452e-08,6.239725255226978


==> figures/LinAc2D_source_vortex_dirichlet/divergenceSimple_discretization_SUPG_error_ord2.csv <==
N,err,ord,err_nbr,ord_nbr
20,0.10177152163065628,0.0,0.10177151506070856,0.0
40,0.03609990323753632,1.495267038354471,0.03609990315435342,1.4952669485443721
80,0.010142270830487025,1.8316142655860208,0.010142270612479944,1.8316142932722865
160,0.0026327778387811407,1.9457230115640216,0.0026327767270070625,1.945723589777378
320,0.0006657166307602524,1.9836056729915128,0.0006657136689266368,1.9836114824628215


==> figures/LinAc2D_source_vortex_dirichlet/divergenceSimple_discretization_SUPG_error_ord3.csv <==
N,err,ord,err_nbr,ord_nbr
10,0.03710838349332286,0.0,0.03710835213795537,0.0
20,0.01423295896285313,1.3825095337434345,0.01423295845835554,1.382508365850284
40,0.004682081029135129,1.6040138149389302,0.004682080912312295,1.6040137997983086
80,0.0012949612038028364,1.854241025914832,0.0012949610706751065,1.8542411382335056
160,0.00033379951610496787,1.9558551079515165,0.0003337992809452311,1.955855976006362


==> figures/LinAc2D_source_vortex_dirichlet/divergenceSimple_discretization_SUPG_error_ord4.csv <==
N,err,ord,err_nbr,ord_nbr
6,0.015435374598890491,0.0,0.015396364836167555,0.0
13,0.004847176379657056,1.4980350869586299,0.0048471762400982945,1.4947623251237505
26,0.0009722366595959365,2.3177651412485325,0.0009722366388871557,2.3177651304404083
53,0.00012569767932458842,2.872413481822033,0.00012569754778735904,2.872414921255005
106,1.557554828884063e-05,3.012603159596126,1.5574996018379526e-05,3.0126528051855916


==> figures/LinAc2D_source_vortex_dirichlet/divergenceSimple_discretization_SUPG_error_ord5.csv <==
N,err,ord,err_nbr,ord_nbr
5,0.007000403135522021,0.0,0.00698469589118453,0.0
10,0.002627508010890073,1.4137428428490193,0.0026275078910638025,1.410502206092271
20,0.00031680438962965494,3.052030932165036,0.00031680436273035846,3.0520309888682755
40,2.5163023217482762e-05,3.654215154797729,2.516288309870758e-05,3.6542230658836345
80,1.784986485684034e-06,3.8173202089575637,1.7840006450934604e-06,3.8181091899425286


==> figures/LinAc2D_source_vortex_dirichlet/divergenceSimple_discretization_SUPG_error_ord6.csv <==
N,err,ord,err_nbr,ord_nbr
4,0.007215994399120841,0.0,0.007195831914743158,0.0
8,0.0014159959662045421,2.349381063236212,0.0014159630235496504,2.3453778961240372
16,0.0001458715976451724,3.2790462440060244,0.00014587158520781786,3.2790128028235603
32,8.369953327181024e-06,4.123335618236017,8.369833565558211e-06,4.1233561382032295
64,3.051112265907609e-07,4.777812407913323,3.034508905287733e-07,4.785663975445352


==> figures/LinAc2D_source_vortex_dirichlet/divergenceSimple_discretization_SUPG_error_ord7.csv <==
N,err,ord,err_nbr,ord_nbr
3,0.006043452365255836,0.0,0.006029896546244166,0.0
6,0.0008374534242134186,2.8512920739559795,0.0008365981896606428,2.849526469093153
13,9.911895042165108e-05,2.760052909965651,9.911894293531317e-05,2.7587315286609098
26,3.859336468928855e-06,4.6827361776429814,3.8592411418579515e-06,4.682771704231355
53,7.640232085915832e-08,5.5072492882590804,7.398732310982115e-08,5.552313612833132


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,1.3768372535705566,0.0021004528155300975,0.0021495985265245566,0.0012694390150904278,0.0,0.0,0.0,0.0021004528155300975,0.0021495985265245566,0.0012694390150904278,0.0,0.0,0.0
40,9.141746044158936,0.00044775205754423597,0.0004640514144171482,0.00031369868847874277,2.2299284106363495,2.211710675323726,2.0167396857341986,0.00044775205754423597,0.0004640514144171482,0.00031369868847874277,2.2299284106363495,2.211710675323726,2.0167396857341986
80,65.85133218765259,0.00010334335383698352,0.00010750580272171677,7.224334805981859e-05,2.1152544519005816,2.1098701244404343,2.1184428375084883,0.00010334335383698352,0.00010750580272171677,7.224334805981859e-05,2.1152544519005816,2.1098701244404343,2.1184428375084883
160,448.5037624835968,2.524136323660563e-05,2.6296510987096508e-05,1.6809307852268222e-05,2.0335838752360273,2.0314712316716466,2.1036044341809395,2.524136323660563e-05,2.6296510987096508e-05,1.6809307852268222e-05,2.0335838752360273,2.0314712316716466,2.1036044341809395
320,3008.2127754688263,6.2344791467729884e-06,6.500204562310258e-06,4.004938461825492e-06,2.0174488878485737,2.0163143701106505,2.0694083406467643,6.2344791467729884e-06,6.500204562310258e-06,4.004938461825492e-06,2.0174488878485737,2.0163143701106505,2.0694083406467643


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,1.1870524883270264,0.002085374299117498,0.002210522350411904,0.0014230403252951365,0.0,0.0,0.0,0.0025447461400572614,0.0025512834158555086,0.001690206967709321,0.0,0.0,0.0
20,7.1804749965667725,0.00024103389855557102,0.00023979099648539003,0.00013691094847392683,3.1129983892198063,3.2045379258208135,3.3776668191633217,0.00029775468673851584,0.00029786347562318314,0.0001659091592503003,3.095325620664083,3.09850003876989,3.348734477295407
40,38.747599840164185,1.870565984208848e-05,1.867087914617934e-05,9.08276824823449e-06,3.687689295688024,3.682915724681713,3.913961940732507,2.0924765992065084e-05,2.092412016942447e-05,1.0570735454494372e-05,3.830840822787382,3.8314123636211157,3.9722458742882596
80,388.38370871543884,1.1875323171276598e-06,1.1853012246792748e-06,5.305635469799102e-07,3.9774361777135927,3.9774642127232696,4.097534607519372,1.2733367122285267e-06,1.2735165585109136e-06,5.54881401959967e-07,4.038525617816523,4.038277337652543,4.251752496109332
160,2222.4027156829834,7.437991824194751e-08,7.425715364343117e-08,3.353735698556354e-08,3.9969098026503542,3.9965799163492672,3.983684654356612,7.738874480197396e-08,7.743447052491546e-08,3.384039734731766e-08,4.0403463954403565,4.039697972029389,4.035361035268927


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.5904707908630371,0.0017790898719194338,0.001694764501891351,0.0006996729715202918,0.0,0.0,0.0,0.002271944256481748,0.0022600181548524277,0.0005449348077121514,0.0,0.0,0.0
13,4.591014385223389,0.00019127735675559566,0.00018932959373786211,6.511778031164206e-05,2.8843272968455325,2.8347624925086317,3.070934376510907,0.0001947048440427291,0.00019433679454808076,7.008597826768987e-05,3.1776236217529163,3.173263714979419,2.6525740319708797
26,26.07978582382202,1.1362705595019503e-05,1.1354789651446535e-05,3.6573170204519908e-06,4.073287795161493,4.059527048160127,4.154193931204725,1.0940389416296125e-05,1.0939055056244504e-05,3.624738108317886e-06,4.153552781191474,4.150999052988211,4.27317717315492
53,252.1704773902893,4.08050950704663e-07,4.079277176722931e-07,1.1446922697775584e-07,4.67104940723467,4.670494990222445,4.864085327182766,1.6846992347157703e-07,1.6876792879387639e-07,1.21853250104347e-07,5.859992322654301,5.85733953300245,4.763748800615383
106,1596.5999639034271,1.3877649954162688e-08,1.4097497851634537e-08,3.2022499736917003e-09,4.87791411626325,4.854802509788562,5.159730065481245,4.935560685218476e-09,5.692863817592966e-09,3.2421354331284912e-09,5.093133257546754,4.8897423739353,5.232056563769873


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.6953825950622559,0.0016228097273813576,0.0015794972489974332,0.0006677415076899846,0.0,0.0,0.0,0.0016866310379910635,0.0017014176130321968,0.00037598321358347483,0.0,0.0,0.0
10,4.167505741119385,0.00019552264707969032,0.00019551657151593618,5.819417880533004e-05,3.05308622801394,3.0141026271510922,3.5203429709277154,0.00014240780802999198,0.00014234908819039133,5.0079721858205134e-05,3.566044254160889,3.5792321369162603,2.9083697970366384
20,44.40033268928528,7.597021219934063e-06,7.597260273786961e-06,1.9199867452262445e-06,4.685758061103276,4.685667834626287,4.921706590459303,3.94185876438091e-06,3.942104129932382e-06,1.907387999784129e-06,5.175008353314494,5.174323556376777,4.7145562987702085
40,298.3529839515686,1.859862821265823e-07,1.8621078560826925e-07,3.898071307004078e-08,5.352165730106267,5.350470703744606,5.622192059096947,7.699677792190764e-08,7.853294892929429e-08,3.640612553557812e-08,5.677934201025739,5.649524003544599,5.711273323074448
80,2386.4037437438965,5.430510337992819e-09,6.012527082812869e-09,3.0806797087553102e-09,5.097964622324881,4.952821340784857,3.6614398803313484,4.038104065562385e-09,6.2051779786218956e-09,3.1348521113483332e-09,4.2530480789192735,3.6617535757927513,3.5377119227254092


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.5588130950927734,0.0020489538440542844,0.0020454792535027338,0.000949941979256951,0.0,0.0,0.0,0.001853800695654256,0.0018443504306997793,0.00011111370394574339,0.0,0.0,0.0
8,11.259811401367188,0.00014608106531385415,0.0001460831871508193,3.6215364207691944e-05,3.8100463890997096,3.807576852906729,4.713165609659535,0.00014567664224903343,0.00014573504263856976,2.5241538805709665e-05,3.6696446666693494,3.6616930704287327,2.138164989617028
16,107.64989805221558,6.2468285093094356e-06,6.246965236462019e-06,1.3787852121757322e-06,4.547501456329425,4.547490834845068,4.715132248410961,2.6609765793977466e-06,2.6588383189926546e-06,1.180718972681572e-06,5.774669951885329,5.776407960145577,4.4180623348613715
32,852.0933520793915,1.0891229376578737e-07,1.0923633273727754e-07,2.307373567337072e-08,5.841885208535057,5.8376308102777585,5.901002322920159,4.5020686968797125e-08,4.5435746409937724e-08,2.1484221878992506e-08,5.885223931317298,5.870824461580019,5.780244287987829
64,9851.012105703354,5.1040057921767706e-09,5.286977048880715e-09,3.4134782561302983e-09,4.4153930347569865,4.36886591200514,2.75693713043477,4.988755818019057e-09,4.4417601449228e-09,3.2570225970965096e-09,3.1738361096245784,3.354624384814059,2.721651891919023


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_GF_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,1.984100103378296,0.004552429838478476,0.0039966973753955744,0.0016039511102131064,0.0,0.0,0.0,0.0012688373422768367,0.00223301682355659,0.00048372991046353607,0.0,0.0,0.0
6,10.654254913330078,0.0006333672171531194,0.0007512797988670633,0.000410802719030613,2.845522681661335,2.4113861226167277,1.9651125321536294,0.0003729878448635936,0.0007612030334022137,0.00032991368327967485,1.7663066147355169,1.5526409045796694,0.5521131312802773
13,107.19926691055298,0.0006861272316843672,0.000684644437195125,0.0004034076109023877,-0.10348389813492632,0.12012381237609807,0.023494363993251326,0.0006406316388517709,0.0006360629419357948,0.00035974006897783445,-0.6995807911803226,0.23228782401657802,-0.11193975365362516
26,839.3926215171814,0.0006909344711956441,0.0006906403741201554,0.0004040388279833101,-0.010072764004734443,-0.012579740871232453,-0.002255639244965414,0.000665461827597971,0.0006651869398900074,0.0003779994972520577,-0.054860862045676244,-0.06459030819437035,-0.07142945530603154
53,6966.912526369095,0.0006929072199786514,0.000692613900969396,0.0004049491432801643,-0.004003285044513667,-0.004006564688381527,-0.003159954330944016,0.0006801822782865109,0.000679902181391581,0.0003915937426011011,-0.03072126286702528,-0.03072306267634075,-0.04961007482984319


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.2115926742553711,0.004201037490590329,0.004318305415956917,0.003205071876432727,0.0,0.0,0.0,0.004201037490590329,0.004318305415956917,0.003205071876432727,0.0,0.0,0.0
40,0.48201894760131836,0.000957167883825239,0.0009875567062226532,0.0006946064171450432,2.1339017651040613,2.12852978658301,2.20608906657511,0.000957167883825239,0.0009875567062226532,0.0006946064171450432,2.1339017651040613,2.12852978658301,2.20608906657511
80,1.7488787174224854,0.00021159571074491718,0.00021996318769317827,0.00014798669496262243,2.177461607570465,2.166601491839519,2.230728265843708,0.00021159571074491718,0.00021996318769317827,0.00014798669496262243,2.177461607570465,2.166601491839519,2.230728265843708
160,12.787219047546387,5.054730311364922e-05,5.269899820885808e-05,3.391000375437505e-05,2.0656043567321327,2.0614146572487693,2.125684624119933,5.054730311364922e-05,5.269899820885808e-05,3.391000375437505e-05,2.0656043567321327,2.0614146572487693,2.125684624119933
320,91.66124558448792,1.2428614842791558e-05,1.2968982545945475e-05,8.051271691726545e-06,2.0239686026727344,2.0227102365050573,2.0744223652622384,1.2428614842791558e-05,1.2968982545945475e-05,8.051271691726545e-06,2.0239686026727344,2.0227102365050573,2.0744223652622384


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.29796600341796875,0.004318121809383159,0.004040111212796354,0.0025228112355273682,0.0,0.0,0.0,0.00523162096054691,0.004865198534199415,0.002224830582964583,0.0,0.0,0.0
20,0.7450137138366699,0.0010688634216421578,0.0010696205328187803,0.00043680587006673255,2.0143264221204444,1.9172959415236048,2.529968114159021,0.0014651168195695175,0.0014705265377519478,0.0004524392696556294,1.8362423179926344,1.7261658583241153,2.2978994223127356
40,2.9443931579589844,0.00030438267328121487,0.0002969325604268555,7.083639069993054e-05,1.8121193764946042,1.848891858069863,2.624429634238576,0.0004145905070223889,0.0004065210970498159,7.381486740833852e-05,1.8212567128199026,1.8549306896754514,2.6157408232518535
80,20.63087010383606,9.169503697634153e-05,8.807265841373847e-05,1.6567112828868612e-05,1.7309706823106608,1.7533691836834482,2.0961685006376483,0.00012135993488495225,0.00011709157821981618,1.8345572465891163e-05,1.7723948664662534,1.7956929110457662,2.008479501734953
160,172.7831733226776,2.6303929388955954e-05,2.53267273164569e-05,4.699498151616777e-06,1.801565318271506,1.798033547221087,1.817743596115847,3.409446499878058e-05,3.289979852799992e-05,5.521880156613361e-06,1.8316827648444767,1.831486659803943,1.732200441942532


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,1.315605878829956,0.005405112088192638,0.005375732800476637,0.001973303849871454,0.0,0.0,0.0,0.004817371549527883,0.0053414732292605665,0.0019323926257184213,0.0,0.0,0.0
13,3.475588321685791,0.0011217511259330125,0.0010682146117667627,0.00023847833282101736,2.0337232070342703,2.0899215788857455,2.733075111072596,0.001393994667518709,0.0012957284354207198,0.00030056505894067263,1.6038168495159724,1.8319283357224934,2.4067179512114487
26,12.472439527511597,0.00018317665526505452,0.00018390881404701406,1.7011985451746504e-05,2.61444507441075,2.538138994260369,3.8092347633050356,0.0002483399482753924,0.0002490354857268817,2.138236763563906e-05,2.4888367834128595,2.379340147907303,3.813183789573092
53,85.1801426410675,1.648617062487048e-05,1.6501686864594376e-05,1.1649261519148394e-06,3.3809951787647994,3.3852753498210744,3.7647821345696233,2.1557506446750165e-05,2.1562468308666122e-05,1.3812990981743813e-06,3.431747197168858,3.435351110500616,3.846616114655359
106,574.0151093006134,1.2093748818676218e-06,1.210042172599108e-06,6.841913160475762e-08,3.7689229058890383,3.7694842751854405,4.089694897760601,1.2722311380227657e-06,1.2721518758304985e-06,6.187040740717475e-08,4.082757604113657,4.083179514245299,4.480632401769695


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,1.8434336185455322,0.00401794970794705,0.00339779749316654,0.0013138333381171518,0.0,0.0,0.0,0.003959426248593266,0.002722828385429482,0.0013897616250558606,0.0,0.0,0.0
10,4.787347316741943,0.0008757018581161683,0.0008852032624506012,0.00010934469211780915,2.197947828321111,1.9405191978960958,3.586827184124751,0.0012887311268673842,0.0013044823589957787,0.00010905971605756433,1.6193400879560282,1.0616286208072132,3.6716472404107408
20,21.6670925617218,8.769178388771785e-05,8.78008894792649e-05,8.735354905572987e-06,3.319926189170769,3.3337013078842626,3.6458730605384146,0.0001086967333741569,0.0001087826932282133,1.112865976484603e-05,3.5675708105464494,3.583956479648409,3.2927665413375826
40,125.56202101707458,5.425072743025368e-06,5.43113033203548e-06,3.376752022072534e-07,4.014727291051916,4.014911165797717,4.693158177654193,5.734097501358596e-06,5.747924017764114e-06,3.994539613534441e-07,4.244598337906909,4.24226424836675,4.800106811336775
80,916.5916438102722,3.280495025523324e-07,3.2820835733556906e-07,2.0339311574472708e-08,4.047657043764859,4.048568603843194,4.053293482125441,4.575742240126645e-07,4.578783729106317e-07,2.9046750371480995e-08,3.64748874617745,3.650004662288229,3.781580561329334


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.2903339862823486,0.003864287185627735,0.004172276381520566,0.0013590931586456496,0.0,0.0,0.0,0.0037743605072257038,0.0043981388674653125,0.0008279736033707968,0.0,0.0,0.0
8,6.64932656288147,0.0006408829553567636,0.0006435415101841034,7.492883790029565e-05,2.5920695100011457,2.696729614249009,4.180979462039678,0.0006590813475374563,0.0006653851585526371,8.082458370433076e-05,2.517703781328537,2.724631564460159,3.3567186971644527
16,67.05508017539978,5.28205939523648e-05,5.285698795731932e-05,3.91138225773597e-06,3.6008884716807437,3.6058670884093567,4.259770634291474,7.914593714327599e-05,7.927507616932762e-05,4.517350431472457e-06,3.057869343334564,3.0692504235814857,4.16124543195292
32,459.5049297809601,2.6941920938152353e-06,2.6943070148563546e-06,1.8475129082147064e-07,4.293175901664303,4.294108056078495,4.404022187587949,4.090958731430903e-06,4.091128557238776e-06,2.8458396744025423e-07,4.2740044044703644,4.2762965810457505,3.988550542154426
64,2443.587768793106,7.982880237812256e-08,7.982888307894795e-08,5.349454061893103e-09,5.076799539897049,5.076859618436295,5.110048969112949,1.305484977099779e-07,1.3052037285660533e-07,7.159994335950657e-09,4.969781222741874,4.970151953348742,5.312752130838674


==> figures/LinAc2D_source_vortex_dirichlet/errors_OSS_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,1.4831793308258057,0.006432056816512344,0.006520768509381337,0.0019963414281940423,0.0,0.0,0.0,0.007974063142853299,0.00908970683749459,0.0006662290642086796,0.0,0.0,0.0
6,5.351247549057007,0.000891122065377872,0.0009633860692335387,0.0004232939858959968,2.851585180465135,2.758856036719097,2.2376265852183232,0.0009959096395667246,0.0011686323939929914,0.00033517834468208755,3.001228274028475,2.9594125793231374,0.9910893509719105
13,43.89417839050293,0.0006878250965608795,0.0006863671773005083,0.00040357291516670494,0.3349071614988826,0.4384970766384006,0.06170510293918832,0.0006442511112235433,0.0006394698430363991,0.0003593336180544383,0.5633389189475172,0.7798213562349918,-0.09000181439024427
26,321.4575400352478,0.0006908891177127456,0.0006905992804299034,0.0004041656954601043,-0.006412431746473957,-0.008868267470912048,-0.0021175200291345514,0.0006656018237697679,0.000665342338647722,0.00037809542592472,-0.0470362660233512,-0.05722051745412819,-0.07342648078715076
53,22534.246171474457,0.000692880007713265,0.0006925887380797857,0.00040502234291357124,-0.004040310804169872,-0.0040391001910013435,-0.002972923147357446,0.0006801188469729352,0.0006798466830720238,0.0003916673787946089,-0.03029495705578363,-0.030280459921362683,-0.04951779248125617


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.42278265953063965,0.0018622771897583346,0.0019178156773069664,0.0009537422759618902,0.0,0.0,0.0,0.0018622771897583346,0.0019178156773069664,0.0009537422759618902,0.0,0.0,0.0
40,0.9235179424285889,0.0004124487508029608,0.0004294159129816346,0.00025483612260425437,2.1747810539187733,2.1590165088838007,1.9040296763366968,0.0004124487508029608,0.0004294159129816346,0.00025483612260425437,2.1747810539187733,2.1590165088838007,1.9040296763366968
80,3.7180817127227783,9.94295065333356e-05,0.00010363057015765713,6.322992776076101e-05,2.0524689149065436,2.050926005662047,2.010890315387424,9.94295065333356e-05,0.00010363057015765713,6.322992776076101e-05,2.0524689149065436,2.050926005662047,2.010890315387424
160,22.18567419052124,2.4733853547574903e-05,2.5795204521229108e-05,1.5650669924726507e-05,2.0071870171864608,2.0062748585884695,2.0143831584174348,2.4733853547574903e-05,2.5795204521229108e-05,1.5650669924726507e-05,2.0071870171864608,2.0062748585884695,2.0143831584174348
320,139.84238171577454,6.1684267017594255e-06,6.435033751881075e-06,3.841723022614534e-06,2.0035125574523773,2.003083264621607,2.0263989992126126,6.1684267017594255e-06,6.435033751881075e-06,3.841723022614534e-06,2.0035125574523773,2.003083264621607,2.0263989992126126


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.5988874435424805,0.0019162947377081413,0.0020218501154663665,0.0009004126664902086,0.0,0.0,0.0,0.0022917899085900485,0.0022691346608627095,0.0010387209408606033,0.0,0.0,0.0
20,1.6614322662353516,0.00021535310442074912,0.00021448650277312446,8.552110895035205e-05,3.1535434473539676,3.2367172811633154,3.3962338862557773,0.0002503541714539263,0.00025025252306477326,9.603366019759271e-05,3.194432397172035,3.180685708087097,3.435124141571148
40,6.825371265411377,1.7838286789477147e-05,1.780155773873787e-05,6.062045614439555e-06,3.5936551520303452,3.590811468585626,3.818403947602827,1.930103130700128e-05,1.930454890968133e-05,6.555734220958602e-06,3.6972206522949227,3.696371866232407,3.8727108933194208
80,40.13479495048523,1.156802955400194e-06,1.1543675182561972e-06,4.6491232018491587e-07,3.9467620154278293,3.9468289749490726,3.7047741449384803,1.1718070093469098e-06,1.1717156603790265e-06,4.729987190439156e-07,4.041871046799977,4.042246423848799,3.792849185024642
160,361.8283498287201,7.21661160869927e-08,7.200815600138563e-08,3.256089700092169e-08,4.002677720625944,4.002798477930923,3.835746308590295,6.627656670195032e-08,6.62567998855339e-08,3.2607158520436696e-08,4.144092305414917,4.144410179094474,3.8585756453510234


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.5393319129943848,0.001769478876013193,0.0016870841320547028,0.0006396952682394268,0.0,0.0,0.0,0.0022468913563766704,0.0022453135671801107,0.00048348971664467116,0.0,0.0,0.0
13,1.6441404819488525,0.00019037408254529746,0.00018842485324231133,6.0568350892114484e-05,2.883443516021013,2.8350832241943573,3.0486940676743735,0.00019181527419398202,0.00019145119573125573,6.229637304799125e-05,3.182620676519655,3.1841693455959756,2.650224570583538
26,7.404029130935669,1.1299349548334948e-05,1.1291260786172287e-05,3.511093432832735e-06,4.074525453248665,4.060710776952889,4.108571838307842,1.0737931207645412e-05,1.0736087573561936e-05,3.447962510615293e-06,4.158929633758264,4.156436420959838,4.175332177332907
53,50.204899311065674,4.064161337810544e-07,4.0622247153361007e-07,1.0907698587663007e-07,4.668835210747144,4.668498938630931,4.874545638994939,1.594547939708308e-07,1.5945741926495205e-07,1.1418832210120709e-07,5.910986522079961,5.910722307505929,4.784768116065194
106,515.0790944099426,1.3380772457783411e-08,1.3375045343255253e-08,1.8788516589497188e-09,4.924724366156492,4.924654361697585,5.85935176361728,3.1901438167775814e-09,3.190186078242871e-09,1.89496735045209e-09,5.643382197851102,5.643386838469886,5.9130983138399404


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.8327245712280273,0.0016158373476405593,0.0015725153013462362,0.0005828934783868678,0.0,0.0,0.0,0.001742796767334853,0.0017551986230527781,0.0003316613952203063,0.0,0.0,0.0
10,2.811439037322998,0.00019481461195158903,0.00019480583167223205,5.3280265028301766e-05,3.0521081867202873,3.012965283866392,3.4515590965285043,0.00014318013550174304,0.0001431174575719022,4.54776408049343e-05,3.6055010871039084,3.6163627301599344,2.866481774702651
20,14.774514198303223,7.588735197923757e-06,7.58900486581164e-06,1.790875706738722e-06,4.682098625663213,4.681982336372643,4.894864141075065,3.942486772629333e-06,3.942486860116362e-06,1.7338724968276674e-06,5.1825816252493775,5.181949906890319,4.713087698404585
40,109.36435031890869,1.855519101869148e-07,1.8554639291901747e-07,3.77488203371521e-08,5.353964695829198,5.35405885975772,5.56808984185585,7.79413059440853e-08,7.794097147085003e-08,3.489249751049303e-08,5.660573999677826,5.660580222811586,5.6349371358441855
80,981.6867978572845,3.294438910820838e-09,3.294364939380863e-09,6.734579197062242e-10,5.815646267944393,5.8156357634981015,5.808699946974283,9.494811988139354e-10,9.494794493399257e-10,6.56642774402353e-10,6.359104861453872,6.359101328586186,5.731664323560136


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.8214759826660156,0.0020024774510920265,0.002000554105591599,0.0008192576412517386,0.0,0.0,0.0,0.0017077844839644123,0.00170407434106252,8.936624189498235e-05,0.0,0.0,0.0
8,6.350741863250732,0.00014586572836004658,0.00014587340474672437,3.187188790916841e-05,3.779073135084784,3.777610863336076,4.683960840110994,0.0001572724977125092,0.00015731063392839534,1.996502623143714e-05,3.4407876102890635,3.4373001723345182,2.1622549886633795
16,35.612231492996216,6.244276217428779e-06,6.244291580133323e-06,1.2881329170476732e-06,4.545962790052961,4.546035162448947,4.6289311067738685,2.8001527931824967e-06,2.800014379873712e-06,1.0720557132862423e-06,5.81161704664323,5.8120381511734065,4.219023179717441
32,290.15121245384216,1.0843847337734764e-07,1.0843974811333122e-07,2.1671993345659476e-08,5.847585743835111,5.84757233393727,5.893305800898804,4.702104381351283e-08,4.702124416902905e-08,1.9465360126138808e-08,5.8960551756837685,5.895977713325326,5.783327036381138
64,3030.439097881317,1.108539351623848e-09,1.1085395831274476e-09,1.1258671030026494e-10,6.612072912795662,6.6120895708438505,7.588651503249793,2.009333184573603e-10,2.0093312865347335e-10,1.0588809882466832e-10,7.870445945899103,7.870453455960956,7.5222247774891375


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_GF_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,2.5775866508483887,0.003618265025979864,0.003568450436530142,0.0013712719909869666,0.0,0.0,0.0,0.0008107850114631138,0.0006604529620516099,0.0001228084868702232,0.0,0.0,0.0
6,8.881946325302124,0.0001539760716537111,0.00015441416201598764,5.796511615740453e-05,4.5545200101953585,4.530420754696492,4.564186010313851,0.00012286245792934728,0.00012338554409333085,2.4094776255955518e-05,2.722275268150025,2.4202824377445094,2.3496179544334974
13,66.5811288356781,7.1428734528649795e-06,7.142842121729888e-06,2.162715265986395e-06,3.971446236465127,3.975126485287062,4.2531297088252025,4.07558921514823e-06,4.075562694618668e-06,1.5311379143661985e-06,4.405192339412512,4.410695468276368,3.5644334105087077
26,474.28503489494324,9.159724597526509e-08,9.159736056057328e-08,1.652880878383163e-08,6.2850565298098555,6.2850483968666415,7.0317171737422655,4.1670583428481224e-08,4.167050199643341e-08,1.3677514269029659e-08,6.611835537864834,6.61182896927671,6.8066543656970335
53,8344.09874033928,4.810395630916834e-10,4.810396653172564e-10,7.652924894286035e-11,7.370459211496325,7.370460669605293,7.54734908723258,1.6258250782537509e-10,1.6258250567191738e-10,6.474663187000834e-11,7.787701665392605,7.78769894009825,7.516233566417523


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.40034937858581543,0.004960770083218576,0.0050688204626882045,0.0023268516655474934,0.0,0.0,0.0,0.004960770083218576,0.0050688204626882045,0.0023268516655474934,0.0,0.0,0.0
40,0.8628900051116943,0.001295632558250389,0.001317215559840899,0.000552002841997835,1.936907466682776,1.9441586054260143,2.0756316434374624,0.001295632558250389,0.001317215559840899,0.000552002841997835,1.936907466682776,1.9441586054260143,2.0756316434374624
80,2.845585823059082,0.0002803552264760633,0.00028636835016370566,0.00012966611122928957,2.2083287571469272,2.2015475014130144,2.089874220187999,0.0002803552264760633,0.00028636835016370566,0.00012966611122928957,2.2083287571469272,2.2015475014130144,2.089874220187999
160,16.124699592590332,5.841388789804306e-05,6.019025957812419e-05,3.152676593658745e-05,2.2628726496086546,2.2502701090397457,2.0401523856981467,5.841388789804306e-05,6.019025957812419e-05,3.152676593658745e-05,2.2628726496086546,2.2502701090397457,2.0401523856981467
320,105.9942638874054,1.3034610155247442e-05,1.3531540722935568e-05,7.705624137679727e-06,2.163963975765886,2.1532039223189607,2.032593462231473,1.3034610155247442e-05,1.3531540722935568e-05,7.705624137679727e-06,2.163963975765886,2.1532039223189607,2.032593462231473


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.5615274906158447,0.004863630695616023,0.00484822937092603,0.0015472268696368999,0.0,0.0,0.0,0.00466669880613667,0.004493836656313187,0.001335022668945588,0.0,0.0,0.0
20,1.3365507125854492,0.0015620520508518789,0.001492247131893434,0.0003106460351879733,1.6385911585575696,1.6999714737601237,2.316341208226089,0.0017143336856787533,0.001612892847331445,0.00032431152750869155,1.4447544077002072,1.478297089728032,2.0414120295943796
40,4.470035791397095,0.0004389606894982594,0.00042448502767206196,7.429221284551499e-05,1.8312788757561735,1.8137009075073958,2.0639887375877355,0.0005272540998726023,0.0005082261842184041,8.575111733494605e-05,1.7010776360644209,1.6661079848958376,1.91915292985589
80,25.672674417495728,0.00010884801760641817,0.00010736898437803356,1.6591962684570414e-05,2.011776614343529,1.9831363653547591,2.162726443772455,0.00013618466008654057,0.00013429896432574847,1.958233132481509e-05,1.9529342017527127,1.9200225269384295,2.1306029381214344
160,193.87030029296875,2.3910249738385896e-05,2.3905363918278747e-05,3.0569221380443413e-06,2.1866140287555864,2.1671710294185136,2.4403328432884175,3.02057652430814e-05,3.0198486230704626e-05,3.5882072730476535e-06,2.172668364680632,2.1529000411327934,2.448217396409051


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.5084099769592285,0.005452123405464803,0.0053682674391721625,0.0017142639790508542,0.0,0.0,0.0,0.004691955045930768,0.005125055009522455,0.0015912855981982897,0.0,0.0,0.0
13,1.2747256755828857,0.001130665346029716,0.001077303072337616,0.00020285135682908534,2.03468631855223,2.0771669173082747,2.760338249073513,0.0013966329471169492,0.0012967443444394395,0.00024732430150210295,1.56725413263156,1.7774217000777746,2.407684208204621
26,4.8803627490997314,0.00018440839048377227,0.00018526495934188052,1.4984021312710058e-05,2.6161957798568545,2.5397622295194453,3.75892619061019,0.00024956451305587103,0.00025040994589811433,1.804928758149035e-05,2.4844682027838374,2.3725303074614814,3.776390203375901
53,30.64894461631775,1.6943643156510532e-05,1.6963577553597456e-05,1.0635072399645272e-06,3.3519735808147053,3.3568295252386413,3.7144473484151033,2.2053496064439015e-05,2.2061224496690624e-05,1.1889020364891708e-06,3.40671449645772,3.41097109318691,3.8192834234623962
106,272.39613699913025,1.291013469309673e-06,1.2918880726944904e-06,6.719929535401022e-08,3.7141681530634734,3.7148874732963484,3.98423993933365,1.3436275450424438e-06,1.3436434338975458e-06,5.554048615348913e-08,4.036802197289679,4.037290626844786,4.419946228812275


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.7951657772064209,0.004173739400746083,0.003518960616190618,0.0010441826422147896,0.0,0.0,0.0,0.004053896986305915,0.0027095440664796893,0.0009566277912624695,0.0,0.0,0.0
10,2.0494022369384766,0.000879579611325067,0.0008897626950164231,9.079863493987073e-05,2.2464544565642233,1.9836568505216061,3.5235596630810186,0.0012905318825294997,0.0013054460497917727,7.881812932616401e-05,1.65134364531967,1.0535072739029365,3.6013582900806886
20,8.5942862033844,8.878946766826129e-05,8.889383798669022e-05,6.855620930727863e-06,3.3083537055582135,3.323265290305159,3.7273113627742216,0.00011004076540637613,0.00011011660222677038,7.468305500275142e-06,3.551855798771881,3.567438931735086,3.399674659769111
40,50.12118864059448,5.472224867550601e-06,5.479006830625546e-06,2.6610079746971933e-07,4.020189131666392,4.020097109294301,4.687242601369228,5.776530905968961e-06,5.791981136356325e-06,2.6712550282092244e-07,4.25169092679859,4.248831285728335,4.805191320354182
80,456.29765820503235,3.3476288980465966e-07,3.3494789855295954e-07,1.498380916138416e-08,4.030916003759309,4.031905796616031,4.150496498642415,4.678678248219416e-07,4.682077635044247e-07,1.904288702725119e-08,3.626030419308272,3.6288361422257966,3.8101935961076627


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.6106610298156738,0.004008814030461634,0.004371395351148554,0.001087012657708041,0.0,0.0,0.0,0.004109477946409835,0.004866407568767847,0.0004360687469969236,0.0,0.0,0.0
8,4.364213943481445,0.0006554995768877297,0.0006598019001667921,5.691404151454506e-05,2.6125087378538785,2.727989024228112,4.255440299574441,0.0006914108804960585,0.0006989062603387174,4.4384548466385726e-05,2.5713399185665717,2.799686278589744,3.296426170725155
16,20.372905492782593,5.3482564263311254e-05,5.3528188696612656e-05,2.813278614591279e-06,3.6154543058730386,3.6236621925025316,4.338460287175596,8.151262389832328e-05,8.166848707110193e-05,2.3994490030646102e-06,3.0844478943586418,3.097247562676233,4.209282464453243
32,145.28555727005005,2.874891150850301e-06,2.8749776940711044e-06,1.2190132506601652e-07,4.217489399356421,4.218676167262701,4.5284667245884105,4.4578347949076785e-06,4.457954769972464e-06,1.3794794645630983e-07,4.1926084503492245,4.19532561734558,4.120507265436447
64,1272.9735996723175,8.518172470797046e-08,8.518211253917292e-08,2.4773774547837985e-09,5.07681958253626,5.076856442962919,5.6207563026437395,1.401260028731605e-07,1.4012576621848534e-07,2.890176209890876e-09,4.991546548583491,4.9915878122789765,5.57682271568743


==> figures/LinAc2D_source_vortex_dirichlet/errors_SUPG_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,2.2598254680633545,0.006437082641535718,0.006487269195649338,0.0018076616640403883,0.0,0.0,0.0,0.008267634623443662,0.008779638098930901,0.0004863579044760263,0.0,0.0,0.0
6,5.858593940734863,0.0006239874565806162,0.0006243544656016588,0.00010460107880664129,3.3668180574124067,3.377174076124776,4.111155040984092,0.0009888861676364059,0.000979666115825189,4.946608387523068e-05,3.063598267699176,3.1637994252984623,3.2975067712005957
13,30.915454864501953,5.018727904612864e-05,5.018760948020495e-05,3.7080509359456633e-06,3.2597020677062805,3.260454030985865,4.319310859673633,7.198678078334763e-05,7.19782409400903e-05,3.852870127161764e-06,3.3886846743558157,3.3767228348847804,3.3012186801783705
26,212.27576851844788,1.6327990479518417e-06,1.6327977367123211e-06,5.8118676384086284e-08,4.941902579659905,4.9419132369370296,5.9955154046906545,2.9374581267506747e-06,2.93743494073759e-06,7.401517473250541e-08,4.615091811667595,4.614932041130345,5.701968660958095
53,2163.321254014969,2.3151999756813298e-08,2.3151933665754532e-08,9.682477943755014e-10,5.9758459760598885,5.975848856730244,5.749481734679032,2.8322122876292866e-08,2.8321978239663906e-08,9.914343303462392e-10,6.517392329081106,6.517388416673398,6.055743760997715

